Spin-Generator Coordinate Method for Electronic Structure

We present a new application of the Generator Coordinate Method (GCM) as an electronic structure method for strong electron correlation in molecular systems. We identify spin fluctuations as an important generator coordinate responsible for strong static electron correlation that is associated with bond-breaking processes. Spin-constrained Unrestricted HF (c-UHF) states are used to define a manifold of basis states for the Hill-Wheeler equations, which are discretized and solved as a non-orthogonal configuration interaction (NOCI) expansion. The method was tested on two-electron systems that are dominated by static and-or dynamic correlations. In a minimal basis set for H2, the resulting GCM quickly captures the ground-state full configuration interaction energy with just a few c-UHF states, whereas second-order perturbation theory on top of the GCM is needed to recover over 90% of the correlation energy in the cc-pVDZ basis set.

==> FCIspin.txt <==
0.0     0
0.2     0
0.4     0
0.6     0
0.7	0
0.8	0
0.9	0
1	0
1.1	0
1.2	0
1.3	0
1.4	0
1.5	0
1.6	0
1.7	0
1.8	0
1.9	0
2	0
2.1	0
2.2	0
2.3	0
2.4	0
2.5	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0


==> PES_H2_ccpvdz_sparse.txt <==
#R		   S				E
0.70     0.00      -0.8490893480895392
0.70     0.05      -0.8281668413418934
0.70     0.10      -0.7960047719181218
0.70     0.15      -0.7558786292677744
0.70     0.20      -0.7097258653625826
0.70     0.25      -0.6586778513221132
0.70     0.30      -0.6032357916410902
0.70     0.35      -0.5434980291099702
0.70     0.40      -0.4789706181808955
0.70     0.45      -0.40846361848586277
0.70     0.50      -0.32923946364267476
0.70     0.55      -0.23809859192465344
0.70     0.59      -0.15201611076518762

0.80     0.00      -0.955974115002953
0.80     0.05      -0.9362025556324307
0.80     0.10      -0.9056192963742327
0.80     0.15      -0.8675843614486574
0.80     0.20      -0.8240231948947738
0.80     0.25      -0.7760143796878991
0.80     0.30      -0.7240873508373418
0.80     0.35      -0.6683171771857948
0.80     0.40      -0.6082259191655293
0.80     0.45      -0.5426394222058954
0.80     0.50      -0.4689541697126627
0.80     0.55      -0.3822277865092072
0.80     0.59      -0.29849624934025587

0.90     0.00    -1.0259343680764437
0.90     0.05    -1.007435601185877  
0.90     0.10    -0.978653475822796  
0.90     0.15    -0.9428949669163369  
0.90     0.20    -0.9020256453697482  
0.90     0.25    -0.8571030437091718  
0.90     0.30    -0.8085917524113804  
0.90     0.35    -0.7565891349161287  
0.90     0.40    -0.7006420265245472  
0.90     0.45    -0.6396677129911466  
0.90     0.50    -0.5710883024567595  
0.90     0.55    -0.48908590996110357  
0.90     0.59    -0.40674906754341045  

1.00     0.00    -1.0713573050824063
1.00     0.05    -1.054280036165415
1.00     0.10    -1.0275441458931067
1.00     0.15    -0.9942561524146832
1.00     0.20    -0.9561585695749756
1.00     0.25    -0.9142532457940843
1.00     0.30    -0.8689737098321891
1.00     0.35    -0.8204038423585788
1.00     0.40    -0.7681513330244477
1.00     0.45    -0.7111741341774508
1.00     0.50    -0.647130804961264
1.00     0.55    -0.5702135143281445
1.00     0.59    -0.48855882237661385
#1.00     0.60    -0.46302031576699065

1.10     0.00    -1.1000308770069638
1.10     0.05    -1.0845339716629638
1.10     0.10    -1.0601117124396056
1.10     0.15    -1.0294985977606292
1.10     0.20    -0.9942551816181718
1.10     0.25    -0.9552338741691709
1.10     0.30    -0.9128860823618664
1.10     0.35    -0.8673045629368338
1.10     0.40    -0.8181349129255299
1.10     0.45    -0.7644226057778057
1.10     0.50    -0.7040130970462893
1.10     0.55    -0.631467530366646
1.10     0.59    -0.5521972847346704
#1.10     0.60    -0.525471721168726

1.20     0.00    -1.117041871693937
1.20     0.05    -1.103266513931826
1.20     0.10    -1.0814209761797873
1.20     0.15    -1.0537026929360125
1.20     0.20    -1.0213788847188106
1.20     0.25    -0.9851939773399095
1.20     0.30    -0.9455244423821806
1.20     0.35    -0.9024362981396824
1.20     0.40    -0.8556445127287294
1.20     0.45    -0.8043578335597686
1.20     0.50    -0.7465788146243088
1.20     0.55    -0.6772622617096594
1.20     0.59    -0.6016514946747445
#1.20     0.60    -0.5752717184779458

1.30     0.00    -1.1258161479196185
1.30     0.05    -1.113841654220776
1.30     0.10    -1.0947672262636499
1.30     0.15    -1.0701537107067778
1.30     0.20    -1.0409259702242923
1.30     0.25    -1.0076172328853832
1.30     0.30    -0.9705067368304834
1.30     0.35    -0.9296090989101586
1.30     0.40    -0.8846971601080076
1.30     0.45    -0.8349907148081308
1.30     0.50    -0.7787224114741798
1.30     0.55    -0.7112779703302086
1.30     0.59    -0.6382055968463465
#1.30     0.60    -0.6128406063291743

1.40     0.00   -1.1287097288113923
1.40     0.05   -1.1185269919108425
1.40     0.10   -1.1023090464709808
1.40     0.15   -1.0809727356177938
1.40     0.20   -1.0550572987769211
1.40     0.25   -1.0248501409689275
1.40     0.30   -0.9904458089982634
1.40     0.35   -0.9517553863523293
1.40     0.40   -0.9084513081988538
1.40     0.45   -0.8597963496068594
1.40     0.50   -0.8041398546177666
1.40     0.55   -0.73715706675409
1.40     0.59   -0.6649777729334253
#1.40     0.60  -0.6401162314943302

1.50     0.00    -1.127376466558074
1.50     0.05    -1.1189015113977863
1.50     0.10    -1.1054777534898557
1.50     0.15    -1.0874863720144585
1.50     0.20    -1.0650957460679904
1.50     0.25    -1.03831235692373
1.50     0.30    -1.0070076507024697
1.50     0.35    -0.9708833605735034
1.50     0.40    -0.9294420091879034
1.50     0.45    -0.8818052574576642
1.50     0.50    -0.8262477750600445
1.50     0.55    -0.7585069574628776
1.50     0.59    -0.6854193481233852
#1.50     0.60    -0.6604083416322302
#1.50     0.61    -0.6273857960044962

1.60     0.00    -1.1230022575131424
1.60     0.05    -1.1160882579149778
1.60     0.10    -1.1052598262930835
1.60     0.15    -1.0905074547223816
1.60     0.20    -1.0717065248590312
1.60     0.25    -1.0486050731262622
1.60     0.30    -1.0208318097137337
1.60     0.35    -0.9878512850547804
1.60     0.40    -0.9488990203535582
1.60     0.45    -0.9028025557567702
1.60     0.50    -0.8475146439350162
1.60     0.55    -0.7784172900033345
1.60     0.59    -0.702768258145153
#1.60     0.60    -0.6768400609664714
#1.60     0.61    -0.6427137413603231

1.70     0.00    -1.116446134314672
1.70     0.05    -1.1109274845250983
1.70     0.10    -1.1024157696698385
1.70     0.15    -1.0906650969529499
1.70     0.20    -1.0753417006566162
1.70     0.25    -1.056003104412444
1.70     0.30    -1.032070774492181
1.70     0.35    -1.002777016005272
1.70     0.40    -0.9670930563474374
1.70     0.45    -0.9234477259330915
1.70     0.50    -0.8692786865993849
1.70     0.55    -0.7991473028028784
1.70     0.59    -0.719941569614021
#1.70     0.60    -0.6923986797297805
#1.70     0.61    -0.6559716296221298

1.80     0.00    -1.1083456892887504
1.80     0.05    -1.1040575933066021
1.80     0.10    -1.09755578823358
1.80     0.15    -1.0884754040453481
1.80     0.20    -1.0763644789495754
1.80     0.25    -1.0606584348089791
1.80     0.30    -1.0406482190353672
1.80     0.35    -1.0153940873125062
1.80     0.40    -0.9835919831301706
1.80     0.45    -0.9433788397639359
1.80     0.50    -0.8915741277511461
1.80     0.55    -0.8216259246765564
1.80     0.59    -0.7390262915214075
#1.80     0.60    -0.7094537122646326
#1.80     0.61    -0.6697234391335246

1.90     0.00    -1.0991717663923546
1.90     0.05    -1.0959643092253493
1.90     0.10    -1.091176034413587
1.90     0.15    -1.0844003983551564
1.90     0.20    -1.0751479811225986
1.90     0.25    -1.0628038570670597
1.90     0.30    -1.0465697343894704
1.90     0.35    -1.0254127612041501
1.90     0.40    -0.9978855511642347
1.90     0.45    -0.9618324161859998
1.90     0.50    -0.9136167894757837
1.90     0.55    -0.8455951345001177
1.90     0.59    -0.7609957261215005
#1.90     0.60    -0.7295066461193281
#1.90     0.61    -0.6860172241295853

2.00     0.00    -1.0892811319759026
2.00     0.05    -1.087024079364974
2.00     0.10    -1.0836788120419658
2.00     0.15    -1.078859656868307
2.00     0.20    -1.0720835526054826
2.00     0.25    -1.062726113373755
2.00     0.30    -1.0499829201587971
2.00     0.35    -1.0327781813147354
2.00     0.40    -1.0095789154304657
2.00     0.45    -0.9781024596790668
2.00     0.50    -0.9343847764471311
2.00     0.55    -0.8699984824290226
2.00     0.59    -0.7856589437380379
#2.00     0.60    -0.7529147251385062
#2.00     0.61    -0.7061653477951639

2.10     0.00    -1.0789390687489768
2.10     0.05    -1.0775192033013694
2.10     0.10    -1.0753821047640684
2.10     0.15    -1.0721964483474795
2.10     0.20    -1.0675174166654524
2.10     0.25    -1.0607553840076949
2.10     0.30    -1.051136003013049
2.10     0.35    -1.0375802402546148
2.10     0.40    -1.0185663512748622
2.10     0.45    -0.9917578394967828
2.10     0.50    -0.9530397743636099
2.10     0.55    -0.8936060519633278
2.10     0.59    -0.811886827318061
#2.10     0.60    -0.778933173778156
#2.10     0.61    -0.7303582057551374

2.20     0.00    -1.068340746057225
2.20     0.05    -1.0676616005074595
2.20     0.10    -1.0665372578019356
2.20     0.15    -1.0647106472239496
2.20     0.20    -1.061811093356256
2.20     0.25    -1.0573179445851344
2.20     0.30    -1.0505180831774132
2.20     0.35    -1.0403997902198547
2.20     0.40    -1.0255070999653124
2.20     0.45    -1.0035535126973998
2.20     0.50    -0.9705097605321575
2.20     0.55    -0.9175491295888398
2.20     0.59    -0.8411821243393047
#2.20     0.60    -0.8092815894548473
#2.20     0.61    -0.7609241706092802

2.30     0.00    -1.0576487217960033
2.30     0.05    -1.0576244018581298
2.30     0.10    -1.0573313024934319
2.30     0.15    -1.05659001792686
2.30     0.20    -1.0551033252346331
2.30     0.25    -1.052419575342031
2.30     0.30    -1.0478798233098243
2.30     0.35    -1.0405298650180135
2.30     0.40    -1.0289559698434918
2.30     0.45    -1.0109241400816125
2.30     0.50    -0.9824781042968012
2.30     0.55    -0.9348639202531142
2.30     0.59    -0.8635226225812587
#2.30     0.60    -0.8330406734078715
#2.30     0.61    -0.7862065517344419

2.40     0.00    -1.046964116014971
2.40     0.05    -1.0475214326675033
2.40     0.10    -1.0479155941532463
2.40     0.15    -1.048056025471723
2.40     0.20    -1.0477369469328943
2.40     0.25    -1.0465946457458264
2.40     0.30    -1.044054695121828
2.40     0.35    -1.0392469989520237
2.40     0.40    -1.030848795026773
2.40     0.45    -1.016741352306549
2.40     0.50    -0.9931374324628324
2.40     0.55    -0.951616987012184
2.40     0.59    -0.8867559178798501
#2.40     0.60    -0.8584108803076043
#2.40     0.61    -0.8143691371777455

2.50     0.00    -1.0363560080915724
2.50     0.05    -1.0374306576102283
2.50     0.10    -1.0383846970789952
2.50     0.15    -1.039220484586111
2.50     0.20    -1.0398314058501557
2.50     0.25    -1.039951180202347
2.50     0.30    -1.0390983573780934
2.50     0.35    -1.0364955812954058
2.50     0.40    -1.0309211596177241
2.50     0.45    -1.0203878012440182
2.50     0.50    -1.0013141641451793
2.50     0.55    -0.9657051168859425
2.50     0.59    -0.9075346512994955
#2.50     0.60    -0.8815647561522528
#2.50     0.61    -0.8408784867904064

2.60     0.00    -1.0259024260777512
2.60     0.05    -1.027436534472018
2.60     0.10    -1.0288386053900669
2.60     0.15    -1.0302065579537971
2.60     0.20    -1.0315393888778113
2.60     0.25    -1.0326750001684455
2.60     0.30    -1.0332306921956738
2.60     0.35    -1.0325262762162328
2.60     0.40    -1.029446450162653
2.60     0.45    -1.022139865655605
2.60     0.50    -1.0072460483938523
2.60     0.55    -0.9772393567140919
2.60     0.59    -0.9256629066234988
#2.60     0.60    -0.902122472691873
#2.60     0.61    -0.8649656995421185

2.70     0.00    -1.015643233182813
2.70     0.05    -1.017585333636549
2.70     0.10    -1.0193376957787879
2.70     0.15    -1.0210962768712732
2.70     0.20    -1.0229708123961805
2.70     0.25    -1.0249098021215488
2.70     0.30    -1.026632567768949
2.70     0.35    -1.0275575765939413
2.70     0.40    -1.0266755042086109
2.70     0.45    -1.0222729099049315
2.70     0.50    -1.011211031463587
2.70     0.55    -0.9864500035871835
2.70     0.59    -0.9411980299088516
#2.70     0.60    -0.9200366734935317
#2.70     0.61    -0.886357015801744

2.80     0.00    -1.0056058458365225
2.80     0.05    -1.0079098613522979
2.80     0.10    -1.0099267070999187
2.80     0.15    -1.0119524331240815
2.80     0.20    -1.0142136391233145
2.80     0.25    -1.0167725283330074
2.80     0.30    -1.0194547089747068
2.80     0.35    -1.0217759387269363
2.80     0.40    -1.022830496593295
2.80     0.45    -1.0210378901686896
2.80     0.50    -1.0134771111990184
2.80     0.55    -0.9935807081806671
2.80     0.59    -0.9543038439132632
#2.80     0.60    -0.9354082767876835
#2.80     0.61    -0.9050416785484472

2.90     0.00    -0.9958232400586353
2.90     0.05    -0.9984475748252801
2.90     0.10    -1.0006530473750221
2.90     0.15    -1.002838650111261
2.90     0.20    -1.0053523178776902
2.90     0.25    -1.0083756565916933
2.90     0.30    -1.0118391259738435
2.90     0.35    -1.0153559685293498
2.90     0.40    -1.0181186209943183
2.90     0.45    -1.0186725483427401
2.90     0.50    -1.0143024751016145
2.90     0.55    -0.9988998594834311
2.90     0.59    -0.9652077903467715
#2.90     0.60    -0.948437977909842
#2.90     0.61    -0.9211645028018849

3.00     0.00     -0.9863063602932731
3.00     0.05     -0.9892135259088812
3.00     0.10     -0.9915408364994363
3.00     0.15     -0.9937928824385076
3.00     0.20     -0.9964447211006997
3.00     0.25     -0.9997999611931769
3.00     0.30     -1.003896179352439
3.00     0.35     -1.0084383491889182
3.00     0.40     -1.012712003883936
3.00     0.45     -1.0153811281540475
3.00     0.50     -1.0139248042134261
3.00     0.55     -1.002664815408082
3.00     0.59     -0.9741609685807098
#3.00     0.60     -0.9593694329603781
				   
3.10     0.00    -0.9770492477288257
3.10     0.05    -0.9802057165872218
3.10     0.10    -0.982595679712196
3.10     0.15    -0.9848336651377749
3.10     0.20    -0.987525869027323
3.10     0.25    -0.9911029847954691
3.10     0.30    -0.9957071661219576
3.10     0.35    -1.0011320414387865
3.10     0.40    -1.0067504766718032
3.10     0.45    -1.011335187356314
3.10     0.50    -1.0125461302253496
3.10     0.55    -1.0051103522524438
3.10     0.59    -0.9814188589406156
#3.10     0.60    -0.9684657263452443
#3.10     0.61    -0.9467015167605062

3.20     0.00    -0.9680960165031862
3.20     0.05    -0.9714704204715037
3.20     0.10    -0.9738706499630532
3.20     0.15    -0.9760241000156942
3.20     0.20    -0.9786750940346822
3.20     0.25    -0.9823805480514163
3.20     0.30    -0.9873878121824202
3.20     0.35    -0.993574215423445
3.20     0.40    -1.0003908848069398
3.20     0.45    -1.0067095421796963
3.20     0.50    -1.010357371631117
3.20     0.55    -1.00643637528477
3.20     0.59    -0.9871898492325446
#3.20     0.60    -0.9759295958675536
#3.20     0.61    -0.9565879136284829

3.30     0.00    -0.9594334911652642
3.30     0.05    -0.9629978414935765
3.30     0.10    -0.9653620698535634
3.30     0.15    -0.9673713779914555
3.30     0.20    -0.9699124928424943
3.30     0.25    -0.9736708746532234
3.30     0.30    -0.9789959969498754
3.30     0.35    -0.9858433497991153
3.30     0.40    -0.9937355275028699
3.30     0.45    -1.0016339030795698
3.30     0.50    -1.0075188527026377
3.30     0.55    -1.0068403970313502
3.30     0.59    -0.9917013246126389
#3.30     0.60    -0.9820035721439333
#3.30     0.61    -0.9648860404784327

3.40     0.00    -0.9510633665238486
3.40     0.05    -0.9547921722083983
3.40     0.10    -0.9570797950506145
3.40     0.15    -0.9588940023772226
3.40     0.20    -0.9612678604759595
3.40     0.25    -0.9650184666945893
3.40     0.30    -0.9705925870781864
3.40     0.35    -0.9780183348479523
3.40     0.40    -0.9868817604999196
3.40     0.45    -0.9962254167117599
3.40     0.50    -1.0041694444063296
3.40     0.55    -1.0064857751642462
3.40     0.59    -0.9951454116070546
#3.40     0.60    -0.9868895514078388
#3.40     0.61    -0.9718168189395748

3.50     0.00    -0.9423804471354829
3.50     0.05    -0.9464545941276605
3.50     0.10    -0.9487327339750982
3.50     0.15    -0.9503217231189147
3.50     0.20    -0.9524402115234696
3.50     0.25    -0.9560763956418667
3.50     0.30    -0.9618038138230258
3.50     0.35    -0.9697363348057839
3.50     0.40    -0.9795233798350254
3.50     0.45    -0.9902743992245031
3.50     0.50    -1.0002181900926834
3.50     0.55    -1.005377056823779
3.50     0.59    -0.9974896129990085
#3.50     0.60    -0.9904950139093318
#3.50     0.61    -0.9771586380236896

3.60     0.00    -0.935193610936699
3.60     0.05    -0.9391840957223292
3.60     0.10    -0.9412159069581327
3.60     0.15    -0.9425179967772987
3.60     0.20    -0.9444300468849582
3.60     0.25    -0.94803003832131
3.60     0.30    -0.9539484327338346
3.60     0.35    -0.9623389865751466
3.60     0.40    -0.9728935351690629
3.60     0.45    -0.9847898624145563
3.60     0.50    -0.9963927816008245
3.60     0.55    -1.0040450863242287
3.60     0.59    -0.9994741198223489
#3.60     0.60    -0.9937818774766796
#3.60     0.61    -0.9823219199639546

3.70     0.00    -0.9276715439671122
3.70     0.05    -0.9317635820867161
3.70     0.10    -0.9336247055067768
3.70     0.15    -0.9346226705474139
3.70     0.20    -0.9362570248456605
3.70     0.25    -0.9397342994197706
3.70     0.30    -0.9457702311869853
3.70     0.35    -0.9545712160717841
3.70     0.40    -0.9658714789908145
3.70     0.45    -0.9789053760104227
3.70     0.50    -0.9921435883397645
3.70     0.55    -1.0021825558988615
3.70     0.59    -1.000636101380288
#3.70     0.60    -0.9960858152530465
#3.70     0.61    -0.9862267144262962

3.80     0.00    -0.9204418082165478
3.80     0.05    -0.924618086074233
3.80     0.10    -0.9262856222866596
3.80     0.15    -0.9269568196963174
3.80     0.20    -0.9282930563613716
3.80     0.25    -0.9316279960149376
3.80     0.30    -0.9377561956740683
3.80     0.35    -0.9469303328593006
3.80     0.40    -0.9589205825955402
3.80     0.45    -0.9730103331096396
3.80     0.50    -0.9877665845146253
3.80     0.55    -1.0000193205944514
3.80     0.59    -1.0012742398380305
#3.80     0.60    -0.9977793020106194
#3.80     0.61    -0.9893945210008208

3.90     0.00    -0.9134798842274825
3.90     0.05    -0.9177249825878777
3.90     0.10    -0.9191793169920011
3.90     0.15    -0.9195054207266
3.90     0.20    -0.9205293275283117
3.90     0.25    -0.923708339162985
3.90     0.30    -0.9299109737941957
3.90     0.35    -0.9394293142184922
3.90     0.40    -0.952063138516958
3.90     0.45    -0.967139000688588
3.90     0.50    -0.9833114202500763
3.90     0.55    -0.9976261780362217
3.90     0.59    -1.0014858781837586
#3.90     0.60    -0.9989697706304885
#3.90     0.61    -0.9919508034618922

4.00     0.00    -0.9067802191887518
4.00     0.05    -0.9110803563106099
4.00     0.10    -0.9123051795990725
4.00     0.15    -0.9122727784054031
4.00     0.20    -0.9129751793378168
4.00     0.25    -0.9159909216484675
4.00     0.30    -0.9222556154459379
4.00     0.35    -0.9320945896134846
4.00     0.40    -0.9453322769082751
4.00     0.45    -0.9613318334558608
4.00     0.50    -0.9788277234272672
4.00     0.55    -0.9950651348383556
4.00     0.59    -1.001348169279543
#4.00     0.60    -0.9997410975180722
#4.00     0.61    -0.9939854497024062



==> PES_H2_ccpvdz_sparse1.txt <==
#R 		S2				E
0.7		0.00		-0.849089348
0.7		0.0525		-0.828166841
0.7		0.11		-0.796004772
0.7		0.1725		-0.755878629
0.7		0.24		-0.709725865
0.7		0.3125		-0.658677851
0.7		0.39		-0.603235792
0.7		0.4725		-0.543498029
0.7		0.56		-0.478970618
0.7		0.6525		-0.408463618
0.7		0.75		-0.329239464
0.7		0.8525		-0.238098592
0.7		0.9381		-0.152016111

0.8		0.00		-0.955974115
0.8		0.0525		-0.936202556
0.8		0.11		-0.905619296
0.8		0.1725		-0.867584361
0.8		0.24		-0.824023195
0.8		0.3125		-0.77601438
0.8		0.39		-0.724087351
0.8		0.4725		-0.668317177
0.8		0.56		-0.608225919
0.8		0.6525		-0.542639422
0.8		0.75		-0.46895417
0.8		0.8525		-0.382227787
0.8		0.9381		-0.298496249

0.9		0.00		-1.025934368
0.9		0.0525		-1.007435601
0.9		0.11		-0.978653476
0.9		0.1725		-0.942894967
0.9		0.24		-0.902025645
0.9		0.3125		-0.857103044
0.9		0.39		-0.808591752
0.9		0.4725		-0.756589135
0.9		0.56		-0.700642027
0.9		0.6525		-0.639667713
0.9		0.75		-0.571088302
0.9		0.8525		-0.48908591
0.9		0.9381		-0.406749068

1		0.00		-1.071357305
1		0.0525		-1.054280036
1		0.11		-1.027544146
1		0.1725		-0.994256152
1		0.24		-0.95615857
1		0.3125		-0.914253246
1		0.39		-0.86897371
1		0.4725		-0.820403842
1		0.56		-0.768151333
1		0.6525		-0.711174134
1		0.75		-0.647130805
1		0.8525		-0.570213514
1		0.9381		-0.488558822
#1.00		0.96		-0.463020316

1.1		0.00		-1.100030877
1.1		0.0525		-1.084533972
1.1		0.11		-1.060111712
1.1		0.1725		-1.029498598
1.1		0.24		-0.994255182
1.1		0.3125		-0.955233874
1.1		0.39		-0.912886082
1.1		0.4725		-0.867304563
1.1		0.56		-0.818134913
1.1		0.6525		-0.764422606
1.1		0.75		-0.704013097
1.1		0.8525		-0.63146753
1.1		0.9381		-0.552197285
#1.10		0.96		-0.525471721

1.2		0.00		-1.117041872
1.2		0.0525		-1.103266514
1.2		0.11		-1.081420976
1.2		0.1725		-1.053702693
1.2		0.24		-1.021378885
1.2		0.3125		-0.985193977
1.2		0.39		-0.945524442
1.2		0.4725		-0.902436298
1.2		0.56		-0.855644513
1.2		0.6525		-0.804357834
1.2		0.75		-0.746578815
1.2		0.8525		-0.677262262
1.2		0.9381		-0.601651495
#1.20		0.96		-0.575271718

1.3		0.00		-1.125816148
1.3		0.0525		-1.113841654
1.3		0.11		-1.094767226
1.3		0.1725		-1.070153711
1.3		0.24		-1.04092597
1.3		0.3125		-1.007617233
1.3		0.39		-0.970506737
1.3		0.4725		-0.929609099
1.3		0.56		-0.88469716
1.3		0.6525		-0.834990715
1.3		0.75		-0.778722411
1.3		0.8525		-0.71127797
1.3		0.9381		-0.638205597
#1.30		0.96		-0.612840606

1.4		0.00		-1.128709729
1.4		0.0525		-1.118526992
1.4		0.11		-1.102309046
1.4		0.1725		-1.080972736
1.4		0.24		-1.055057299
1.4		0.3125		-1.024850141
1.4		0.39		-0.990445809
1.4		0.4725		-0.951755386
1.4		0.56		-0.908451308
1.4		0.6525		-0.85979635
1.4		0.75		-0.804139855
1.4		0.8525		-0.737157067
1.4		0.9381		-0.664977773
#1.40		0.96		-0.640116231

1.5		0.00		-1.127376467
1.5		0.0525		-1.118901511
1.5		0.11		-1.105477753
1.5		0.1725		-1.087486372
1.5		0.24		-1.065095746
1.5		0.3125		-1.038312357
1.5		0.39		-1.007007651
1.5		0.4725		-0.970883361
1.5		0.56		-0.929442009
1.5		0.6525		-0.881805257
1.5		0.75		-0.826247775
1.5		0.8525		-0.758506957
1.5		0.9381		-0.685419348
#1.50		0.96		-0.660408342
#1.50		0.9821		-0.627385796

1.6		0.00		-1.123002258
1.6		0.0525		-1.116088258
1.6		0.11		-1.105259826
1.6		0.1725		-1.090507455
1.6		0.24		-1.071706525
1.6		0.3125		-1.048605073
1.6		0.39		-1.02083181
1.6		0.4725		-0.987851285
1.6		0.56		-0.94889902
1.6		0.6525		-0.902802556
1.6		0.75		-0.847514644
1.6		0.8525		-0.77841729
1.6		0.9381		-0.702768258
#1.60		0.96		-0.676840061
#1.60		0.9821		-0.642713741

1.7		0.00		-1.116446134
1.7		0.0525		-1.110927485
1.7		0.11		-1.10241577
1.7		0.1725		-1.090665097
1.7		0.24		-1.075341701
1.7		0.3125		-1.056003104
1.7		0.39		-1.032070774
1.7		0.4725		-1.002777016
1.7		0.56		-0.967093056
1.7		0.6525		-0.923447726
1.7		0.75		-0.869278687
1.7		0.8525		-0.799147303
1.7		0.9381		-0.71994157
#1.70		0.96		-0.69239868
#1.70		0.9821		-0.65597163

1.8		0.00		-1.108345689
1.8		0.0525		-1.104057593
1.8		0.11		-1.097555788
1.8		0.1725		-1.088475404
1.8		0.24		-1.076364479
1.8		0.3125		-1.060658435
1.8		0.39		-1.040648219
1.8		0.4725		-1.015394087
1.8		0.56		-0.983591983
1.8		0.6525		-0.94337884
1.8		0.75		-0.891574128
1.8		0.8525		-0.821625925
1.8		0.9381		-0.739026292
#1.80		0.96		-0.709453712
#1.80		0.9821		-0.669723439

1.9		0.00		-1.099171766
1.9		0.0525		-1.095964309
1.9		0.11		-1.091176034
1.9		0.1725		-1.084400398
1.9		0.24		-1.075147981
1.9		0.3125		-1.062803857
1.9		0.39		-1.046569734
1.9		0.4725		-1.025412761
1.9		0.56		-0.997885551
1.9		0.6525		-0.961832416
1.9		0.75		-0.913616789
1.9		0.8525		-0.845595135
1.9		0.9381		-0.760995726
#1.90		0.96		-0.729506646
#1.90		0.9821		-0.686017224

2		0.00		-1.089281132
2		0.0525		-1.087024079
2		0.11		-1.083678812
2		0.1725		-1.078859657
2		0.24		-1.072083553
2		0.3125		-1.062726113
2		0.39		-1.04998292
2		0.4725		-1.032778181
2		0.56		-1.009578915
2		0.6525		-0.97810246
2		0.75		-0.934384776
2		0.8525		-0.869998482
2		0.9381		-0.785658944
#2.00		0.96		-0.752914725
#2.00		0.9821		-0.706165348

2.1		0.00		-1.078939069
2.1		0.0525		-1.077519203
2.1		0.11		-1.075382105
2.1		0.1725		-1.072196448
2.1		0.24		-1.067517417
2.1		0.3125		-1.060755384
2.1		0.39		-1.051136003
2.1		0.4725		-1.03758024
2.1		0.56		-1.018566351
2.1		0.6525		-0.991757839
2.1		0.75		-0.953039774
2.1		0.8525		-0.893606052
2.1		0.9381		-0.811886827
#2.10		0.96		-0.778933174
#2.10		0.9821		-0.730358206

2.2		0.00		-1.068340746
2.2		0.0525		-1.067661601
2.2		0.11		-1.066537258
2.2		0.1725		-1.064710647
2.2		0.24		-1.061811093
2.2		0.3125		-1.057317945
2.2		0.39		-1.050518083
2.2		0.4725		-1.04039979
2.2		0.56		-1.0255071
2.2		0.6525		-1.003553513
2.2		0.75		-0.970509761
2.2		0.8525		-0.91754913
2.2		0.9381		-0.841182124
#2.20		0.96		-0.809281589
#2.20		0.9821		-0.760924171

2.3		0.00		-1.057648722
2.3		0.0525		-1.057624402
2.3		0.11		-1.057331302
2.3		0.1725		-1.056590018
2.3		0.24		-1.055103325
2.3		0.3125		-1.052419575
2.3		0.39		-1.047879823
2.3		0.4725		-1.040529865
2.3		0.56		-1.02895597
2.3		0.6525		-1.01092414
2.3		0.75		-0.982478104
2.3		0.8525		-0.93486392
2.3		0.9381		-0.863522623
#2.30		0.96		-0.833040673
#2.30		0.9821		-0.786206552

2.4		0.00		-1.046964116
2.4		0.0525		-1.047521433
2.4		0.11		-1.047915594
2.4		0.1725		-1.048056025
2.4		0.24		-1.047736947
2.4		0.3125		-1.046594646
2.4		0.39		-1.044054695
2.4		0.4725		-1.039246999
2.4		0.56		-1.030848795
2.4		0.6525		-1.016741352
2.4		0.75		-0.993137432
2.4		0.8525		-0.951616987
2.4		0.9381		-0.886755918
#2.40		0.96		-0.85841088
#2.40		0.9821		-0.814369137

2.5		0.00		-1.036356008
2.5		0.0525		-1.037430658
2.5		0.11		-1.038384697
2.5		0.1725		-1.039220485
2.5		0.24		-1.039831406
2.5		0.3125		-1.03995118
2.5		0.39		-1.039098357
2.5		0.4725		-1.036495581
2.5		0.56		-1.03092116
2.5		0.6525		-1.020387801
2.5		0.75		-1.001314164
2.5		0.8525		-0.965705117
2.5		0.9381		-0.907534651
#2.50		0.96		-0.881564756
#2.50		0.9821		-0.840878487

2.6		0.00		-1.025902426
2.6		0.0525		-1.027436534
2.6		0.11		-1.028838605
2.6		0.1725		-1.030206558
2.6		0.24		-1.031539389
2.6		0.3125		-1.032675
2.6		0.39		-1.033230692
2.6		0.4725		-1.032526276
2.6		0.56		-1.02944645
2.6		0.6525		-1.022139866
2.6		0.75		-1.007246048
2.6		0.8525		-0.977239357
2.6		0.9381		-0.925662907
#2.60		0.96		-0.902122473
#2.60		0.9821		-0.8649657

2.7		0.00		-1.015643233
2.7		0.0525		-1.017585334
2.7		0.11		-1.019337696
2.7		0.1725		-1.021096277
2.7		0.24		-1.022970812
2.7		0.3125		-1.024909802
2.7		0.39		-1.026632568
2.7		0.4725		-1.027557577
2.7		0.56		-1.026675504
2.7		0.6525		-1.02227291
2.7		0.75		-1.011211031
2.7		0.8525		-0.986450004
2.7		0.9381		-0.94119803
#2.70		0.96		-0.920036673
#2.70		0.9821		-0.886357016

2.8		0.00		-1.005605846
2.8		0.0525		-1.007909861
2.8		0.11		-1.009926707
2.8		0.1725		-1.011952433
2.8		0.24		-1.014213639
2.8		0.3125		-1.016772528
2.8		0.39		-1.019454709
2.8		0.4725		-1.021775939
2.8		0.56		-1.022830497
2.8		0.6525		-1.02103789
2.8		0.75		-1.013477111
2.8		0.8525		-0.993580708
2.8		0.9381		-0.954303844
#2.80		0.96		-0.935408277
#2.80		0.9821		-0.905041679

2.9		0.00		-0.99582324
2.9		0.0525		-0.998447575
2.9		0.11		-1.000653047
2.9		0.1725		-1.00283865
2.9		0.24		-1.005352318
2.9		0.3125		-1.008375657
2.9		0.39		-1.011839126
2.9		0.4725		-1.015355969
2.9		0.56		-1.018118621
2.9		0.6525		-1.018672548
2.9		0.75		-1.014302475
2.9		0.8525		-0.998899859
2.9		0.9381		-0.96520779
#2.90		0.96		-0.948437978
#2.90		0.9821		-0.921164503

3		0.00		-0.98630636
3		0.0525		-0.989213526
3		0.11		-0.991540836
3		0.1725		-0.993792882
3		0.24		-0.996444721
3		0.3125		-0.999799961
3		0.39		-1.003896179
3		0.4725		-1.008438349
3		0.56		-1.012712004
3		0.6525		-1.015381128
3		0.75		-1.013924804
3		0.8525		-1.002664815
3		0.9381		-0.974160969
#3.00		0.96		-0.959369433

3.1		0.00		-0.977049248
3.1		0.0525		-0.980205717
3.1		0.11		-0.98259568
3.1		0.1725		-0.984833665
3.1		0.24		-0.987525869
3.1		0.3125		-0.991102985
3.1		0.39		-0.995707166
3.1		0.4725		-1.001132041
3.1		0.56		-1.006750477
3.1		0.6525		-1.011335187
3.1		0.75		-1.01254613
3.1		0.8525		-1.005110352
3.1		0.9381		-0.981418859
#3.10		0.96		-0.968465726
#3.10		0.9821		-0.946701517

3.2		0.00		-0.968096017
3.2		0.0525		-0.97147042
3.2		0.11		-0.97387065
3.2		0.1725		-0.9760241
3.2		0.24		-0.978675094
3.2		0.3125		-0.982380548
3.2		0.39		-0.987387812
3.2		0.4725		-0.993574215
3.2		0.56		-1.000390885
3.2		0.6525		-1.006709542
3.2		0.75		-1.010357372
3.2		0.8525		-1.006436375
3.2		0.9381		-0.987189849
#3.20		0.96		-0.975929596
#3.20		0.9821		-0.956587914

3.3		0.00		-0.959433491
3.3		0.0525		-0.962997841
3.3		0.11		-0.96536207
3.3		0.1725		-0.967371378
3.3		0.24		-0.969912493
3.3		0.3125		-0.973670875
3.3		0.39		-0.978995997
3.3		0.4725		-0.98584335
3.3		0.56		-0.993735528
3.3		0.6525		-1.001633903
3.3		0.75		-1.007518853
3.3		0.8525		-1.006840397
3.3		0.9381		-0.991701325
#3.30		0.96		-0.982003572
#3.30		0.9821		-0.96488604

3.4		0.00		-0.951063367
3.4		0.0525		-0.954792172
3.4		0.11		-0.957079795
3.4		0.1725		-0.958894002
3.4		0.24		-0.96126786
3.4		0.3125		-0.965018467
3.4		0.39		-0.970592587
3.4		0.4725		-0.978018335
3.4		0.56		-0.98688176
3.4		0.6525		-0.996225417
3.4		0.75		-1.004169444
3.4		0.8525		-1.006485775
3.4		0.9381		-0.995145412
#3.40		0.96		-0.986889551
#3.40		0.9821		-0.971816819

3.5		0.00		-0.942380447
3.5		0.0525		-0.946454594
3.5		0.11		-0.948732734
3.5		0.1725		-0.950321723
3.5		0.24		-0.952440212
3.5		0.3125		-0.956076396
3.5		0.39		-0.961803814
3.5		0.4725		-0.969736335
3.5		0.56		-0.97952338
3.5		0.6525		-0.990274399
3.5		0.75		-1.00021819
3.5		0.8525		-1.005377057
3.5		0.9381		-0.997489613
#3.50		0.96		-0.990495014
#3.50		0.9821		-0.977158638

3.6		0.00		-0.935193611
3.6		0.0525		-0.939184096
3.6		0.11		-0.941215907
3.6		0.1725		-0.942517997
3.6		0.24		-0.944430047
3.6		0.3125		-0.948030038
3.6		0.39		-0.953948433
3.6		0.4725		-0.962338987
3.6		0.56		-0.972893535
3.6		0.6525		-0.984789862
3.6		0.75		-0.996392782
3.6		0.8525		-1.004045086
3.6		0.9381		-0.99947412
#3.60		0.96		-0.993781877
#3.60		0.9821		-0.98232192

3.7		0.00		-0.927671544
3.7		0.0525		-0.931763582
3.7		0.11		-0.933624706
3.7		0.1725		-0.934622671
3.7		0.24		-0.936257025
3.7		0.3125		-0.939734299
3.7		0.39		-0.945770231
3.7		0.4725		-0.954571216
3.7		0.56		-0.965871479
3.7		0.6525		-0.978905376
3.7		0.75		-0.992143588
3.7		0.8525		-1.002182556
3.7		0.9381		-1.000636101
#3.70		0.96		-0.996085815
#3.70		0.9821		-0.986226714

3.8		0.000		-0.920441808
3.8		0.0525		-0.924618086
3.8		0.11		-0.926285622
3.8		0.1725		-0.92695682
3.8		0.24		-0.928293056
3.8		0.3125		-0.931627996
3.8		0.39		-0.937756196
3.8		0.4725		-0.946930333
3.8		0.56		-0.958920583
3.8		0.6525		-0.973010333
3.8		0.75		-0.987766585
3.8		0.8525		-1.000019321
3.8		0.9381		-1.00127424
#3.80		0.96		-0.997779302
#3.80		0.9821		-0.989394521

3.9		0.00		-0.913479884
3.9		0.0525		-0.917724983
3.9		0.11		-0.919179317
3.9		0.1725		-0.919505421
3.9		0.24		-0.920529328
3.9		0.3125		-0.923708339
3.9		0.39		-0.929910974
3.9		0.4725		-0.939429314
3.9		0.56		-0.952063139
3.9		0.6525		-0.967139001
3.9		0.75		-0.98331142
3.9		0.8525		-0.997626178
3.9		0.9381		-1.001485878
#3.90		0.96		-0.998969771
#3.90		0.9821		-0.991950803

4		0.00		-0.906780219
4		0.0525		-0.911080356
4		0.11		-0.91230518
4		0.1725		-0.912272778
4		0.24		-0.912975179
4		0.3125		-0.915990922
4		0.39		-0.922255615
4		0.4725		-0.93209459
4		0.56		-0.945332277
4		0.6525		-0.961331833
4		0.75		-0.978827723
4		0.8525		-0.995065135
4		0.9381		-1.001348169
#4.00		0.96		-0.999741098
#4.00		0.9821		-0.99398545


==> RHFEnergy.txt <==
0.5   -0.46538508596046757 
0.51   -0.4961585382730471 
0.52   -0.5254298356643088 
0.53   -0.5532868161038504 
0.54   -0.579810884422816  
0.55   -0.605077588080883  
0.56   -0.6291571313536162 
0.57   -0.652114835619773  
0.58   -0.6740115523562606 
0.59   -0.6949040345381421 
0.6   -0.7148452713655151  
0.61   -0.7338847905774566 
0.62   -0.7520689320630816 
0.63   -0.7694410958874458 
0.64   -0.7860419677606556 
0.65   -0.8019097240768716 
0.66   -0.8170802188918005 
0.67   -0.8315871546135316 
0.68   -0.8454622380654231 
0.69   -0.8587353233684474 
0.7   -0.8714345429214687  
0.71   -0.8835864276121959 
0.72   -0.8952160172649593 
0.73   -0.9063469622219447 
0.74   -0.9170016168590269 
0.75   -0.9272011257541888 
0.76   -0.9369655031537509 
0.77   -0.946313706317691  
0.78   -0.9552637032692997 
0.79   -0.963832535424465  
0.8   -0.9720363755319736  
0.81   -0.9798905813167942 
0.82   -0.9874097451832708 
0.83   -0.994607740303423  
0.84   -1.0014977633873163 
0.85   -1.0080923744065384 
0.86   -1.0144035335186496 
0.87   -1.0204426354190423 
0.88   -1.0262205413275425 
0.89   -1.0317476087991522 
0.9   -1.0370337195323205  
0.91   -1.0420883053332723 
0.92   -1.0469203723812917 
0.93   -1.0515385239275532 
0.94   -1.055950981548531  
0.95   -1.0601656050647141 
0.96   -1.0641899112257038 
0.97   -1.0680310912541005 
0.98   -1.0716960273325034 
0.99   -1.0751913081107454 
1.0   -1.078523243303804   
1.01   -1.0816978774447046 
1.02   -1.0847210028513876 
1.03   -1.0875981718612944 
1.04   -1.0903347083831159 
1.05   -1.092935718810826  
1.06   -1.0954061023415247 
1.07   -1.0977505607352542 
1.08   -1.0999736075517472 
1.09   -1.1020795768965463 
1.1   -1.104072631706186   
1.11   -1.1059567716001013 
1.12   -1.1077358403247155 
1.13   -1.1094135328134274 
1.14   -1.1109934018844583 
1.15   -1.1124788645970782 
1.16   -1.1138732082853062 
1.17   -1.1151795962869202 
1.18   -1.116401073384509  
1.19   -1.1175405709741875 
1.2   -1.1186009119767113  
1.21   -1.1195848155047985 
1.22   -1.1204949012996208 
1.23   -1.121333693948816  
1.24   -1.1221036268974656 
1.25   -1.1228070462630673 
1.26   -1.1234462144647477 
1.27   -1.1240233136764957 
1.28   -1.1245404491136495 
1.29   -1.1249996521613936 
1.3   -1.1254028833535032  
1.31   -1.1257520352092463 
1.32   -1.1260489349358036 
1.33   -1.1262953470033046 
1.34   -1.1264929755991537 
1.35   -1.1266434669679295 
1.36   -1.126748411642923  
1.37   -1.1268093465749753 
1.38   -1.126827757163963  
1.39   -1.1268050791981126 
1.4   -1.1267427007059312  
1.41   -1.1266419637253424 
1.42   -1.126504165994369  
1.43   -1.1263305625674729 
1.44   -1.126122367361434  
1.45   -1.125880754634437  
1.46   -1.1256068604018328 
1.47   -1.1253017837918922 
1.48   -1.1249665883446165 
1.49   -1.124602303256554  
1.5   -1.124209924574398   
1.51   -1.1237904163399395 
1.52   -1.123344711688916  
1.53   -1.1228737139059892 
1.54   -1.122378297438115  
1.55   -1.1218593088683146 
1.56   -1.1213175678518623 
1.57   -1.1207538680166476 
1.58   -1.1201689778295045 
1.59   -1.119563641430084  
1.6   -1.1189385794338458  
1.61   -1.1182944897055673 
1.62   -1.1176320481047521 
1.63   -1.116951909204239  
1.64   -1.1162547069831437 
1.65   -1.1155410554953442 
1.66   -1.1148115495145312 
1.67   -1.1140667651568288 
1.68   -1.1133072604819465 
1.69   -1.1125335760737594 
1.7   -1.1117462356011223  
1.71   -1.1109457463597636 
1.72   -1.1101325997959584 
1.73   -1.109307272012729  
1.74   -1.108470224259197  
1.75   -1.1076219034037804 
1.76   -1.1067627423917745 
1.77   -1.105893160687923  
1.78   -1.105013564704522  
1.79   -1.1041243482155294 
1.8   -1.103225892757231   
1.81   -1.1023185680158556 
1.82   -1.1014027322026618 
1.83   -1.1004787324168397 
1.84   -1.0995469049967166 
1.85   -1.0986075758595675 
1.86   -1.0976610608304844 
1.87   -1.0967076659605985 
1.88   -1.0957476878350498 
1.89   -1.0947814138709848 
1.9   -1.0938091226059448  
1.91   -1.0928310839769328 
1.92   -1.0918475595904589 
1.93   -1.09085880298385   
1.94   -1.0898650598780955 
1.95   -1.0888665684225258 
1.96   -1.0878635594315478 
1.97   -1.0868562566137188 
1.98   -1.0858448767933826 
1.99   -1.0848296301251374 
2.0   -1.0838107203013212  
2.01   -1.0827883447527942 
2.02   -1.0817626948431804 
2.03   -1.08073395605683   
2.04   -1.0797023081806882 
2.05   -1.0786679254802518 
2.06   -1.0776309768698515 
2.07   -1.076591626077413  
2.08   -1.0755500318038944 
2.09   -1.0745063478775907 
2.1   -1.0734607234034441  
2.11   -1.0724133029075793 
2.12   -1.0713642264771819 
2.13   -1.0703136298958942 
2.14   -1.0692616447748975 
2.15   -1.0682083986798119 
2.16   -1.0671540152535557 
2.17   -1.066098614335315  
2.18   -1.0650423120757633 
2.19   -1.063985221048643  
2.2   -1.0629274503588415  
2.21   -1.0618691057471101 
2.22   -1.0608102896914895 
2.23   -1.0597511015056156 
2.24   -1.0586916374339734 
2.25   -1.0576319907442082 
2.26   -1.0565722518166283 
2.27   -1.0555125082309593 
2.28   -1.0544528448504593 
2.29   -1.0533933439034944 
2.3   -1.0523340850626375  
2.31   -1.051275145521409  
2.32   -1.0502166000687017 
2.33   -1.0491585211610013 
2.34   -1.0481009789924483 
2.35   -1.047044041562827  
2.36   -1.0459877747435642 
2.37   -1.0449322423417622 
2.38   -1.0438775061623669 
2.39   -1.0428236260685233 
2.4   -1.041770660055952   
2.41   -1.0407186642464983 
2.42   -1.039667693038608  
2.43   -1.0386177990973027 
2.44   -1.0375690334222067 
2.45   -1.0365214453981304 
2.46   -1.0354750828441792 
2.47   -1.0344299920614437 
2.48   -1.033386217879333  
2.49   -1.032343803700543  
2.5   -1.0313027915447508  
2.51   -1.030263222091042  
2.52   -1.029225134719104  
2.53   -1.0281885675492335 
2.54   -1.0271535574811907 
2.55   -1.026120140231908  
2.56   -1.025088350372122  
2.57   -1.024058221361924  
2.58   -1.0230297855852761 
2.59   -1.0220030743835107 
2.6   -1.0209781180878492  
2.61   -1.0199549460509543 
2.62   -1.0189335866775542 
2.63   -1.0179140674541522 
2.64   -1.0168964149778343 
2.65   -1.0158806549842452 
2.66   -1.0148668123746716 
2.67   -1.013854911242358  
2.68   -1.0128449748979682 
2.69   -1.0118370258943068 
2.7   -1.0108310860502612  
2.71   -1.0098271764739906 
2.72   -1.0088253175854174 
2.73   -1.0078255291379936 
2.74   -1.006827830239783  
2.75   -1.0058322393738819 
2.76   -1.0048387744181768 
2.77   -1.003847452664479  
2.78   -1.0028582908370172 
2.79   -1.001871305110361  
2.8   -1.0008865111267196  
2.81   -0.9999039240126937 
2.82   -0.9989235583954652 
2.83   -0.9979454284184408 
2.84   -0.9969695477563656 
2.85   -0.9959959296299277 
2.86   -0.9950245868198696 
2.87   -0.9940555316806032 
2.88   -0.9930887761533579 
2.89   -0.9921243317788673 
2.9   -0.9911622097096138  
2.91   -0.9902024207216434 
2.92   -0.9892449752259436 
2.93   -0.9882898832794365 
2.94   -0.9873371545955567 
2.95   -0.9863867985544561 
2.96   -0.9854388242128281 
2.97   -0.9844932403133753 
2.98   -0.983550055293926  
2.99   -0.9826092772962112 
3.0   -0.9816709141743141  
3.01   -0.9807349735027935 
3.02   -0.9798014625845178 
3.03   -0.9788703884581704 
3.04   -0.9779417579055114 
3.05   -0.9770155774583095 
3.06   -0.9760918534050451 
3.07   -0.9751705917973418 
3.08   -0.9742517984561294 
3.09   -0.973335478977594  
3.1   -0.9724216387388798  
3.11   -0.971510282903559  
3.12   -0.9706014164268979 
3.13   -0.9696950440609096 
3.14   -0.9687911703592065 
3.15   -0.9678897996816513 
3.16   -0.9669909361988442 
3.17   -0.9660945838963966 
3.18   -0.9652007465790713 
3.19   -0.9643094278747275 
3.2   -0.9634206312381277  
3.21   -0.9625343599545799 
3.22   -0.9616506171434465 
3.23   -0.9607694057615013 
3.24   -0.9598907286061595 
3.25   -0.9590145883185883 
3.26   -0.9581409873866793 
3.27   -0.957269928147919  
3.28   -0.9564014127921365 
3.29   -0.9555354433641647 
3.3   -0.9546720217663671  
3.31   -0.9538111497611068 
3.32   -0.9529528289730975 
3.33   -0.9520970608916729 
3.34   -0.9512438468729906 
3.35   -0.9503931881421244 
3.36   -0.9495450857951147 
3.37   -0.9486995408009324 
3.38   -0.9478565540033763 
3.39   -0.947016126122908  
3.4   -0.9461782577584381  
3.41   -0.9453429493890364 
3.42   -0.9445102013756069 
3.43   -0.9436800139625027 
3.44   -0.9428523872790984 
3.45   -0.9420273213413155 
3.46   -0.9412048160531135 
3.47   -0.9403848712079286 
3.48   -0.9395674864900936 
3.49   -0.9387526614762082 
3.5   -0.9379403956364906  
3.51   -0.9371306883360881 
3.52   -0.9363235388363769 
3.53   -0.9355189462962147 
3.54   -0.9347169097731882 
3.55   -0.9339174282248333 
3.56   -0.9331205005098346 
3.57   -0.9323261253892065 
3.58   -0.9315343015274586 
3.59   -0.9307450274937483 
3.6   -0.9299583017630161  
3.61   -0.9291741227171073 
3.62   -0.9283924886458965 
3.63   -0.9276133977483693 
3.64   -0.9268368481337426 
3.65   -0.9260628378225282 
3.66   -0.9252913647476254 
3.67   -0.9245224267553915 
3.68   -0.923756021606705  
3.69   -0.9229921469780332 
3.7   -0.9222308004624891  
3.71   -0.9214719795708892 
3.72   -0.9207156817328066 
3.73   -0.9199619042976177 
3.74   -0.9192106445355581 
3.75   -0.9184618996387686 
3.76   -0.917715666722337  
3.77   -0.9169719428253561 
3.78   -0.9162307249119572 
3.79   -0.9154920098723658 
3.8   -0.9147557945239475  
3.81   -0.9140220756122515 
3.82   -0.91329084981206   
3.83   -0.9125621137441418 
3.84   -0.9118358639132687 
3.85   -0.9111120968041478 
3.86   -0.9103908088189905 
3.87   -0.909671996294496  
3.88   -0.9089556555028993 
3.89   -0.9082417826530301 
3.9   -0.9075303738913592  
3.91   -0.906821425303062  
3.92   -0.9061149329130698 
3.93   -0.9054108926871263 
3.94   -0.9047093005328418 
3.95   -0.9040101523007544 
3.96   -0.9033134437853794 
3.97   -0.9026191707262693 
3.98   -0.9019273288090692 
3.99   -0.9012379136665674 
4.0   -0.9005509208797535  
4.01   -0.8998663459788641 
4.02   -0.8991841844444413 
4.03   -0.8985044317083754 
4.04   -0.8978270831549515 
4.05   -0.8971521341219015 
4.06   -0.8964795799014341 
4.07   -0.8958094157412841 
4.08   -0.8951416368457439 
4.09   -0.8944762383766944 
4.1   -0.8938132154546372  
4.11   -0.8931525631597181 
4.12   -0.8924942765327443 
4.13   -0.8918383505762054 
4.14   -0.8911847802552804 
4.15   -0.8905335604988437 
4.16   -0.889884686200467  
4.17   -0.8892381522194137 
4.18   -0.8885939533816208 
4.19   -0.8879520844806937 
4.2   -0.8873125402788695  
4.21   -0.8866753155079882 
4.22   -0.8860404048704582 
4.23   -0.8854078030402072 
4.24   -0.8847775046636267 
4.25   -0.8841495043605141 
4.26   -0.883523796724998  
4.27   -0.8829003763264636 
4.28   -0.8822792377104608 
4.29   -0.8816603753996154 
4.3   -0.8810437838945155  
4.31   -0.8804294576746026 
4.32   -0.8798173911990441 
4.33   -0.8792075789076005 
4.34   -0.8786000152214798 
4.35   -0.8779946945441864 
4.36   -0.8773916112623534 
4.37   -0.8767907597465654 
4.38   -0.8761921343521802 
4.39   -0.8755957294201249 
4.4   -0.8750015392776882  
4.41   -0.8744095582393085 
4.42   -0.8738197806073301 
4.43   -0.8732322006727771 
4.44   -0.8726468127160896 
4.45   -0.8720636110078613 
4.46   -0.8714825898095626 
4.47   -0.870903743374253  
4.48   -0.8703270659472749 
4.49   -0.8697525517669522 
4.5   -0.8691801950652535  
4.51   -0.8686099900684601 
4.52   -0.8680419309978183 
4.53   -0.8674760120701714 
4.54   -0.8669122274985932 
4.55   -0.8663505714929948 
4.56   -0.8657910382607328 
4.57   -0.8652336220071888 
4.58   -0.8646783169363523 
4.59   -0.8641251172513829 
4.6   -0.8635740171551591  
4.61   -0.8630250108508195 
4.62   -0.862478092542287  
4.63   -0.8619332564347837 
4.64   -0.8613904967353306 
4.65   -0.8608498076532374 
4.66   -0.8603111834005804 
4.67   -0.8597746181926624 
4.68   -0.8592401062484673 
4.69   -0.8587076417910988 
4.7   -0.8581772190482108  
4.71   -0.8576488322524141 
4.72   -0.8571224756416876 
4.73   -0.8565981434597671 
4.74   -0.8560758299565233 
4.75   -0.855555529388329  
4.76   -0.8550372360184154 
4.77   -0.8545209441172167 
4.78   -0.8540066479626987 
4.79   -0.8534943418406854 
4.8   -0.8529840200451629  
4.81   -0.8524756768785828 
4.82   -0.8519693066521421 
4.83   -0.851464903686067  
4.84   -0.8509624623098717 
4.85   -0.8504619768626157 
4.86   -0.8499634416931494 
4.87   -0.8494668511603407 
4.88   -0.8489721996333023 
4.89   -0.848479481491603  
4.9   -0.8479886911254697  
4.91   -0.8474998229359806 
4.92   -0.8470128713352408 
4.93   -0.8465278307465651 
4.94   -0.8460446956046338 
4.95   -0.8455634603556477 
4.96   -0.8450841194574692 
4.97   -0.8446066673797623 
4.98   -0.8441310986041167 
4.99   -0.8436574076241603 
5.0   -0.8431855889456736  
5.01   -0.8427156370866866 
5.02   -0.8422475465775672 
5.03   -0.8417813119611098 
5.04   -0.8413169277926045 
5.05   -0.840854388639908  
5.06   -0.8403936890835011 
5.07   -0.8399348237165395 
5.08   -0.8394777871448987 
5.09   -0.8390225739872119 
5.1   -0.8385691788748968  
5.11   -0.8381175964521796 
5.12   -0.8376678213761142 
5.13   -0.8372198483165811 
5.14   -0.8367736719563026 
5.15   -0.8363292869908302 
5.16   -0.8358866881285391 
5.17   -0.8354458700906112 
5.18   -0.8350068276110123 
5.19   -0.834569555436464  
5.2   -0.8341340483264144  
5.21   -0.8337003010529966 
5.22   -0.8332683084009855 
5.23   -0.8328380651677497 
5.24   -0.8324095661631961 
5.25   -0.8319828062097168 
5.26   -0.8315577801421203 
5.27   -0.8311344828075657 
5.28   -0.8307129090654952 
5.29   -0.8302930537875515 
5.3   -0.8298749118575044  
5.31   -0.8294584781711654 
5.32   -0.8290437476362964 
5.33   -0.8286307151725256 
5.34   -0.8282193757112508 
5.35   -0.8278097241955364 
5.36   -0.8274017555800259 
5.37   -0.8269954648308271 
5.38   -0.8265908469254083 
5.39   -0.8261878968524953 
5.4   -0.8257866096119517  
5.41   -0.8253869802146735 
5.42   -0.8249890036824679 
5.43   -0.8245926750479362 
5.44   -0.8241979893543552 
5.45   -0.8238049416555544 
5.46   -0.823413527015793  
5.47   -0.8230237405096351 
5.48   -0.822635577221822  
5.49   -0.8222490322471453 
5.5   -0.8218641006903182  
5.51   -0.8214807776658439 
5.52   -0.8210990582978855 
5.53   -0.8207189377201346 
5.54   -0.8203404110756761 
5.55   -0.8199634735168594 
5.56   -0.8195881202051594 
5.57   -0.8192143463110442 
5.58   -0.8188421470138453 
5.59   -0.8184715175016124 
5.6   -0.8181024529709903  
5.61   -0.8177349486270735 
5.62   -0.8173689996832795 
5.63   -0.8170046013612126 
5.64   -0.8166417488905254 
5.65   -0.8162804375087871 
5.66   -0.8159206624613565 
5.67   -0.81556241900124   
5.68   -0.8152057023889633 
5.69   -0.8148505078924411 
5.7   -0.814496830786844   
5.71   -0.8141446663544764 
5.72   -0.8137940098846344 
5.73   -0.8134448566734913 
5.74   -0.8130972020239634 
5.75   -0.812751041245589  
5.76   -0.8124063696544019 
5.77   -0.8120631825863164 
5.78   -0.8117214753429025 
5.79   -0.8113812432725411 
5.8   -0.8110424817160397  
5.81   -0.8107051860201042 
5.82   -0.8103693515372277 
5.83   -0.8100349736255714 
5.84   -0.8097020476488529 
5.85   -0.8093705689762443 
5.86   -0.8090405329822546 
5.87   -0.8087119350466326 
5.88   -0.8083847705542542 
5.89   -0.8080590348950282 
5.9   -0.8077347234637938  
5.91   -0.8074118316602212 
5.92   -0.8070903548887183 
5.93   -0.8067702885583332 
5.94   -0.806451628082667  
5.95   -0.8061343688797852 
5.96   -0.8058185063721243 
5.97   -0.8055040359864163 
5.98   -0.8051909531535973 
5.99   -0.8048792533087346 
6.0   -0.804568931890943   

==> RHFspin.txt <==
0.0    0
0.2    0
0.4    0
0.5  1.7763568394002505e-15
0.51  1.7763568394002505e-15
0.52  3.9968028886505635e-15
0.53  1.3322676295501878e-15
0.54  1.3322676295501878e-15
0.55  2.220446049250313e-15
0.56  4.440892098500626e-16
0.57  1.7763568394002505e-15
0.58  1.3322676295501878e-15
0.59  -4.440892098500626e-16
0.6  2.6645352591003757e-15
0.61  1.3322676295501878e-15
0.62  4.440892098500626e-15
0.63  3.9968028886505635e-15
0.64  1.3322676295501878e-15
0.65  8.881784197001252e-16
0.66  1.7763568394002505e-15
0.67  1.7763568394002505e-15
0.68  1.7763568394002505e-15
0.69  4.440892098500626e-16
0.7  -1.7763568394002505e-15
0.71  -4.440892098500626e-16
0.72  1.7763568394002505e-15
0.73  0.0
0.74  -2.220446049250313e-15
0.75  8.881784197001252e-16
0.76  3.552713678800501e-15
0.77  -8.881784197001252e-16
0.78  0.0
0.79  3.552713678800501e-15
0.8  3.1086244689504383e-15
0.81  -4.440892098500626e-16
0.82  1.3322676295501878e-15
0.83  2.220446049250313e-15
0.84  2.220446049250313e-15
0.85  -1.7763568394002505e-15
0.86  2.6645352591003757e-15
0.87  0.0
0.88  4.440892098500626e-16
0.89  8.881784197001252e-16
0.9  8.881784197001252e-16
0.91  1.3322676295501878e-15
0.92  1.7763568394002505e-15
0.93  1.7763568394002505e-15
0.94  4.440892098500626e-16
0.95  3.552713678800501e-15
0.96  3.9968028886505635e-15
0.97  8.881784197001252e-16
0.98  1.3322676295501878e-15
0.99  0.0
1.0  2.220446049250313e-15
1.01  3.1086244689504383e-15
1.02  2.6645352591003757e-15
1.03  1.3322676295501878e-15
1.04  2.6645352591003757e-15
1.05  1.3322676295501878e-15
1.06  1.3322676295501878e-15
1.07  1.3322676295501878e-15
1.08  4.440892098500626e-15
1.09  4.440892098500626e-16
1.1  1.7763568394002505e-15
1.11  2.6645352591003757e-15
1.12  1.7763568394002505e-15
1.13  1.7763568394002505e-15
1.14  3.9968028886505635e-15
1.15  2.6645352591003757e-15
1.16  1.3322676295501878e-15
1.17  1.7763568394002505e-15
1.18  1.3322676295501878e-15
1.19  2.220446049250313e-15
1.2  3.552713678800501e-15
1.21  8.881784197001252e-16
1.22  2.220446049250313e-15
1.23  3.1086244689504383e-15
1.24  0.0
1.25  0.0
1.26  0.0
1.27  2.220446049250313e-15
1.28  -4.440892098500626e-16
1.29  3.552713678800501e-15
1.3  2.6645352591003757e-15
1.31  0.0
1.32  4.440892098500626e-16
1.33  2.220446049250313e-15
1.34  1.7763568394002505e-15
1.35  3.552713678800501e-15
1.36  3.1086244689504383e-15
1.37  4.440892098500626e-16
1.38  8.881784197001252e-16
1.39  8.881784197001252e-16
1.4  2.220446049250313e-15
1.41  0.0
1.42  3.1086244689504383e-15
1.43  2.220446049250313e-15
1.44  1.7763568394002505e-15
1.45  1.7763568394002505e-15
1.46  3.1086244689504383e-15
1.47  8.881784197001252e-16
1.48  8.881784197001252e-16
1.49  3.552713678800501e-15
1.5  2.6645352591003757e-15
1.51  2.6645352591003757e-15
1.52  1.7763568394002505e-15
1.53  8.881784197001252e-16
1.54  1.7763568394002505e-15
1.55  3.552713678800501e-15
1.56  3.9968028886505635e-15
1.57  4.440892098500626e-16
1.58  3.1086244689504383e-15
1.59  1.3322676295501878e-15
1.6  3.552713678800501e-15
1.61  4.440892098500626e-16
1.62  0.0
1.63  2.220446049250313e-15
1.64  3.552713678800501e-15
1.65  2.220446049250313e-15
1.66  0.0
1.67  0.0
1.68  1.7763568394002505e-15
1.69  4.440892098500626e-16
1.7  0.0
1.71  1.3322676295501878e-15
1.72  1.7763568394002505e-15
1.73  8.881784197001252e-16
1.74  3.1086244689504383e-15
1.75  8.881784197001252e-16
1.76  2.6645352591003757e-15
1.77  3.1086244689504383e-15
1.78  2.220446049250313e-15
1.79  1.7763568394002505e-15
1.8  4.440892098500626e-16
1.81  0.0
1.82  1.7763568394002505e-15
1.83  8.881784197001252e-16
1.84  4.440892098500626e-16
1.85  2.6645352591003757e-15
1.86  8.881784197001252e-16
1.87  4.440892098500626e-16
1.88  2.220446049250313e-15
1.89  1.7763568394002505e-15
1.9  1.7763568394002505e-15
1.91  -8.881784197001252e-16
1.92  2.6645352591003757e-15
1.93  4.440892098500626e-16
1.94  2.6645352591003757e-15
1.95  8.881784197001252e-16
1.96  1.3322676295501878e-15
1.97  8.881784197001252e-16
1.98  8.881784197001252e-16
1.99  3.1086244689504383e-15
2.0  1.7763568394002505e-15
2.01  2.6645352591003757e-15
2.02  8.881784197001252e-16
2.03  4.440892098500626e-16
2.04  1.3322676295501878e-15
2.05  2.220446049250313e-15
2.06  8.881784197001252e-16
2.07  3.1086244689504383e-15
2.08  3.1086244689504383e-15
2.09  8.881784197001252e-16
2.1  2.220446049250313e-15
2.11  4.440892098500626e-16
2.12  0.0
2.13  8.881784197001252e-16
2.14  1.7763568394002505e-15
2.15  1.7763568394002505e-15
2.16  0.0
2.17  1.7763568394002505e-15
2.18  2.6645352591003757e-15
2.19  4.440892098500626e-16
2.2  2.220446049250313e-15
2.21  8.881784197001252e-16
2.22  4.440892098500626e-16
2.23  2.6645352591003757e-15
2.24  2.6645352591003757e-15
2.25  2.6645352591003757e-15
2.26  1.3322676295501878e-15
2.27  1.7763568394002505e-15
2.28  2.220446049250313e-15
2.29  8.881784197001252e-16
2.3  1.3322676295501878e-15
2.31  1.3322676295501878e-15
2.32  -4.440892098500626e-16
2.33  3.552713678800501e-15
2.34  1.3322676295501878e-15
2.35  1.3322676295501878e-15
2.36  8.881784197001252e-16
2.37  8.881784197001252e-16
2.38  2.6645352591003757e-15
2.39  8.881784197001252e-16
2.4  1.7763568394002505e-15
2.41  2.6645352591003757e-15
2.42  1.3322676295501878e-15
2.43  1.7763568394002505e-15
2.44  1.7763568394002505e-15
2.45  1.7763568394002505e-15
2.46  1.7763568394002505e-15
2.47  1.3322676295501878e-15
2.48  2.220446049250313e-15
2.49  1.7763568394002505e-15
2.5  1.7763568394002505e-15
2.51  1.3322676295501878e-15
2.52  1.7763568394002505e-15
2.53  3.1086244689504383e-15
2.54  1.3322676295501878e-15
2.55  8.881784197001252e-16
2.56  4.440892098500626e-16
2.57  8.881784197001252e-16
2.58  4.440892098500626e-16
2.59  4.440892098500626e-16
2.6  8.881784197001252e-16
2.61  1.7763568394002505e-15
2.62  1.7763568394002505e-15
2.63  2.6645352591003757e-15
2.64  8.881784197001252e-16
2.65  4.440892098500626e-16
2.66  2.6645352591003757e-15
2.67  1.7763568394002505e-15
2.68  -8.881784197001252e-16
2.69  0.0
2.7  2.6645352591003757e-15
2.71  -4.440892098500626e-16
2.72  1.7763568394002505e-15
2.73  2.6645352591003757e-15
2.74  2.6645352591003757e-15
2.75  4.440892098500626e-16
2.76  4.440892098500626e-16
2.77  1.7763568394002505e-15
2.78  1.3322676295501878e-15
2.79  3.1086244689504383e-15
2.8  8.881784197001252e-16
2.81  1.3322676295501878e-15
2.82  2.6645352591003757e-15
2.83  4.440892098500626e-15
2.84  1.7763568394002505e-15
2.85  2.220446049250313e-15
2.86  8.881784197001252e-16
2.87  2.6645352591003757e-15
2.88  2.6645352591003757e-15
2.89  8.881784197001252e-16
2.9  2.6645352591003757e-15
2.91  3.1086244689504383e-15
2.92  1.3322676295501878e-15
2.93  2.6645352591003757e-15
2.94  1.3322676295501878e-15
2.95  2.220446049250313e-15
2.96  0.0
2.97  0.0
2.98  1.3322676295501878e-15
2.99  1.7763568394002505e-15
3.0  8.881784197001252e-16
3.01  4.440892098500626e-16
3.02  1.7763568394002505e-15
3.03  1.7763568394002505e-15
3.04  1.7763568394002505e-15
3.05  2.220446049250313e-15
3.06  1.7763568394002505e-15
3.07  1.7763568394002505e-15
3.08  1.7763568394002505e-15
3.09  -4.440892098500626e-16
3.1  1.7763568394002505e-15
3.11  2.220446049250313e-15
3.12  4.440892098500626e-15
3.13  1.3322676295501878e-15
3.14  1.3322676295501878e-15
3.15  1.7763568394002505e-15
3.16  3.1086244689504383e-15
3.17  1.3322676295501878e-15
3.18  8.881784197001252e-16
3.19  4.440892098500626e-16
3.2  3.1086244689504383e-15
3.21  -4.440892098500626e-16
3.22  3.552713678800501e-15
3.23  2.220446049250313e-15
3.24  2.6645352591003757e-15
3.25  2.220446049250313e-15
3.26  2.220446049250313e-15
3.27  2.220446049250313e-15
3.28  2.6645352591003757e-15
3.29  3.1086244689504383e-15
3.3  1.3322676295501878e-15
3.31  8.881784197001252e-16
3.32  1.3322676295501878e-15
3.33  1.3322676295501878e-15
3.34  1.3322676295501878e-15
3.35  1.3322676295501878e-15
3.36  1.7763568394002505e-15
3.37  1.7763568394002505e-15
3.38  1.7763568394002505e-15
3.39  0.0
3.4  4.440892098500626e-16
3.41  8.881784197001252e-16
3.42  1.7763568394002505e-15
3.43  3.1086244689504383e-15
3.44  2.6645352591003757e-15
3.45  1.3322676295501878e-15
3.46  -4.440892098500626e-16
3.47  -8.881784197001252e-16
3.48  3.552713678800501e-15
3.49  1.7763568394002505e-15
3.5  2.6645352591003757e-15
3.51  3.1086244689504383e-15
3.52  8.881784197001252e-16
3.53  1.7763568394002505e-15
3.54  8.881784197001252e-16
3.55  1.7763568394002505e-15
3.56  8.881784197001252e-16
3.57  4.440892098500626e-16
3.58  8.881784197001252e-16
3.59  1.3322676295501878e-15
3.6  1.7763568394002505e-15
3.61  8.881784197001252e-16
3.62  8.881784197001252e-16
3.63  1.3322676295501878e-15
3.64  3.552713678800501e-15
3.65  2.6645352591003757e-15
3.66  4.440892098500626e-16
3.67  4.440892098500626e-16
3.68  3.9968028886505635e-15
3.69  3.552713678800501e-15
3.7  2.220446049250313e-15
3.71  1.7763568394002505e-15
3.72  2.220446049250313e-15
3.73  1.3322676295501878e-15
3.74  8.881784197001252e-16
3.75  2.220446049250313e-15
3.76  2.6645352591003757e-15
3.77  1.3322676295501878e-15
3.78  -1.3322676295501878e-15
3.79  8.881784197001252e-16
3.8  3.552713678800501e-15
3.81  8.881784197001252e-16
3.82  1.3322676295501878e-15
3.83  2.6645352591003757e-15
3.84  0.0
3.85  8.881784197001252e-16
3.86  2.220446049250313e-15
3.87  1.7763568394002505e-15
3.88  4.440892098500626e-16
3.89  1.3322676295501878e-15
3.9  2.220446049250313e-15
3.91  8.881784197001252e-16
3.92  8.881784197001252e-16
3.93  3.552713678800501e-15
3.94  1.7763568394002505e-15
3.95  2.220446049250313e-15
3.96  1.3322676295501878e-15
3.97  1.7763568394002505e-15
3.98  0.0
3.99  2.220446049250313e-15
4.0  0.0
4.01  1.3322676295501878e-15
4.02  1.7763568394002505e-15
4.03  0.0
4.04  4.440892098500626e-16
4.05  0.0
4.06  2.6645352591003757e-15
4.07  1.3322676295501878e-15
4.08  1.3322676295501878e-15
4.09  8.881784197001252e-16
4.1  3.552713678800501e-15
4.11  0.0
4.12  8.881784197001252e-16
4.13  1.3322676295501878e-15
4.14  3.1086244689504383e-15
4.15  3.552713678800501e-15
4.16  2.220446049250313e-15
4.17  8.881784197001252e-16
4.18  0.0
4.19  3.1086244689504383e-15
4.2  2.220446049250313e-15
4.21  1.7763568394002505e-15
4.22  2.220446049250313e-15
4.23  2.220446049250313e-15
4.24  1.3322676295501878e-15
4.25  1.7763568394002505e-15
4.26  -4.440892098500626e-16
4.27  2.220446049250313e-15
4.28  2.220446049250313e-15
4.29  1.7763568394002505e-15
4.3  8.881784197001252e-16
4.31  2.6645352591003757e-15
4.32  2.220446049250313e-15
4.33  2.220446049250313e-15
4.34  2.6645352591003757e-15
4.35  1.3322676295501878e-15
4.36  1.3322676295501878e-15
4.37  4.440892098500626e-16
4.38  4.440892098500626e-16
4.39  4.440892098500626e-16
4.4  3.1086244689504383e-15
4.41  3.552713678800501e-15
4.42  4.440892098500626e-16
4.43  2.6645352591003757e-15
4.44  1.3322676295501878e-15
4.45  4.440892098500626e-16
4.46  2.220446049250313e-15
4.47  2.6645352591003757e-15
4.48  2.220446049250313e-15
4.49  0.0
4.5  1.3322676295501878e-15
4.51  1.3322676295501878e-15
4.52  8.881784197001252e-16
4.53  2.220446049250313e-15
4.54  2.6645352591003757e-15
4.55  2.6645352591003757e-15
4.56  4.440892098500626e-16
4.57  1.3322676295501878e-15
4.58  1.3322676295501878e-15
4.59  8.881784197001252e-16
4.6  8.881784197001252e-16
4.61  1.3322676295501878e-15
4.62  8.881784197001252e-16
4.63  0.0
4.64  8.881784197001252e-16
4.65  4.440892098500626e-16
4.66  1.3322676295501878e-15
4.67  4.440892098500626e-16
4.68  1.3322676295501878e-15
4.69  8.881784197001252e-16
4.7  1.3322676295501878e-15
4.71  -1.7763568394002505e-15
4.72  3.1086244689504383e-15
4.73  -4.440892098500626e-16
4.74  8.881784197001252e-16
4.75  1.3322676295501878e-15
4.76  3.1086244689504383e-15
4.77  0.0
4.78  1.7763568394002505e-15
4.79  2.6645352591003757e-15
4.8  1.7763568394002505e-15
4.81  3.552713678800501e-15
4.82  2.220446049250313e-15
4.83  0.0
4.84  3.552713678800501e-15
4.85  4.440892098500626e-16
4.86  2.6645352591003757e-15
4.87  1.7763568394002505e-15
4.88  0.0
4.89  2.220446049250313e-15
4.9  1.7763568394002505e-15
4.91  8.881784197001252e-16
4.92  1.7763568394002505e-15
4.93  2.220446049250313e-15
4.94  2.220446049250313e-15
4.95  8.881784197001252e-16
4.96  2.220446049250313e-15
4.97  -4.440892098500626e-16
4.98  4.440892098500626e-16
4.99  2.6645352591003757e-15
5.0  8.881784197001252e-16

==> UHFEnergy.txt <==
0.5       -0.4653850887872193
0.51      -0.49615854112655966
0.52      -0.5254298384469291
0.53      -0.5532868189114206
0.54     -0.579810887255038
0.55     -0.6050775908404467
0.56      -0.6291571341363711
0.57     -0.6521148384255877
0.58      -0.6740115550882921
0.59      -0.6949040372921578
0.6      -0.7148452741415723
0.61      -0.7338847933756876
0.62      -0.752068934770876
0.63      -0.7694410986173696
0.64      -0.7860419705130148
0.65      -0.8019097267549053
0.66      -0.8170802215920347
0.67      -0.8315871573364584
0.68      -0.8454622407146972
0.69      -0.8587353260404824
0.7      -0.8714345456168988
0.71      -0.8835864302349237
0.72      -0.8952160199113215
0.73      -0.906346964892647
0.74      -0.9170016194579884
0.75      -0.9272011283777062
0.76      -0.9369655058024797
0.77     -0.94631370889529
0.78      -0.9552637058720235
0.79     -0.9638325380527604
0.8      -0.9720363780889367
0.81      -0.979890583898561
0.82      -0.987409747789844
0.83     -0.9946077428370523
0.84      -1.001497765943803
0.85      -1.0080923768886303
0.86      -1.0144035360205377
0.87      -1.0204426379392855
0.88      -1.026220543767699
0.89      -1.0317476112522694
0.9      -1.0370337219955053
0.91      -1.0420883078030092
0.92      -1.0469203747562532
0.93      -1.0515385262989665
0.94     -1.0559509839105838
0.95      -1.0601656074106203
0.96      -1.064189913547586
0.97      -1.068031093446611
0.98      -1.0716960294813764
0.99      -1.0751913102042694
1.0     -1.0785232454244333
1.01      -1.0816978794808199
1.02      -1.084721004785548
1.03      -1.0875981736738303
1.04      -1.090334710146838
1.05     -1.092935720403666
1.06      -1.0954061038292289
1.07      -1.0977505620837014
1.08      -1.099973608625742
1.09      -1.1020795777458208
1.1     -1.1040726323728376
1.11      -1.1059567719278613
1.12      -1.1077358402437598
1.13      -1.1094135323353496
1.14      -1.1109934009140894
1.15      -1.1124788630230087
1.16      -1.1138732059776428
1.17      -1.1151795930948176
1.18     -1.1164010691334236
1.19      -1.1175405655504727
1.2      -1.1186009050539432
1.21      -1.1195848068969925
1.22      -1.12049489069034
1.23     -1.1213336809736352
1.24      -1.1221036110555755
1.25      -1.1228070271602788
1.26      -1.1234461915586031
1.27      -1.1240232863527606
1.28      -1.1245404166799622
1.29      -1.124999613840973
1.3      -1.1254028382791015
1.31      -1.1257519823546418
1.32      -1.1260488732897127
1.33      -1.1262952753896933
1.34      -1.1264928926788942
1.35      -1.1266433713684123
1.36     -1.1267483017956712
1.37      -1.126809220844248
1.38     -1.1268276137210913
1.39      -1.1268049161241853
1.4      -1.1267425159427042
1.41      -1.1266417550749557
1.42     -1.126503931120999
1.43      -1.1263302990012776
1.44     -1.126122072505175
1.45     -1.1258804257732362
1.46      -1.1256064947857136
1.47      -1.125301378361446
1.48      -1.1249665828091528
1.49     -1.1246018091085266
1.5     -1.1242099189586625
1.51      -1.1237904106172552
1.52     -1.1233440603709801
1.53      -1.1228730036292691
1.54     -1.1223775248710663
1.55      -1.121859302881786
1.56      -1.1213175617888749
1.57      -1.1207528887882199
1.58      -1.1201679233365938
1.59     -1.1195636350451124
1.6      -1.1189385730072519
1.61      -1.118293192232553
1.62      -1.1176320414436143
1.63     -1.1169504371446237
1.64      -1.1162547001113166
1.65      -1.1155410485869788
1.66      -1.1148098017809196
1.67      -1.1140667580139656
1.68      -1.1133072531393267
1.69      -1.1125335686068745
1.7      -1.111746228084654
1.71      -1.1109457386700792
1.72      -1.1101325920056917
1.73     -1.1093048690043346
1.74     -1.10847021618599
1.75      -1.1076218951461207
1.76      -1.1067600847938852
1.77     -1.1058931520679516
1.78     -1.1050135559043466
1.79      -1.104124339299934
1.8     -1.1032258835920725
1.81      -1.1023185586631086
1.82      -1.1014027226239556
1.83      -1.1004787226712491
1.84      -1.099546894943763
1.85      -1.0986075656542025
1.86      -1.097661050328973
1.87      -1.0967076552153552
1.88      -1.0957476767978833
1.89      -1.0947814024918632
1.9      -1.0938060428818335
1.91      -1.0928280463156939
1.92      -1.0918475472658926
1.93    -1.0908558835936777
1.94      -1.089865046777677
1.95      -1.0888665548478027
1.96      -1.0878635454239776
1.97      -1.0868537085959005
1.98      -1.0858424478221531
1.99      -1.0848296145832865
2.0      -1.0838107041142582
2.01      -1.0827883278809685
2.02      -1.0817626772586495
2.03    -1.0807322431478592
2.04      -1.0797022890608337
2.05      -1.078667905396312
2.06      -1.0776297463432187
2.07     -1.0765905555749402
2.08      -1.0755491177120744
2.09      -1.0745055844108082
2.1      -1.073460102662645
2.11      -1.0724128147757939
2.12      -1.0713638586700915
2.13      -1.0703133680019277
2.14      -1.0692614725762921
2.15      -1.0682082983410084
2.16      -1.0671539679332014
2.17     -1.0660986008720394
2.18      -1.06504231390604
2.19     -1.0639852202834088
2.2      -1.0629274300853444
2.21      -1.061869053025589
2.22      -1.0608102008960305
2.23      -1.0597509887972376
2.24      -1.058691536915685
2.25      -1.0576319740799949
2.26      -1.0565724429815548
2.27      -1.055513095160927
2.28      -1.054454084550516
2.29      -1.0533955717912251
2.3      -1.052337724209535
2.31     -1.0512807135131002
2.32      -1.0506329419999885
2.33      -1.0497010621677874
2.34      -1.0487853214693172
2.35     -1.0478854450638622
2.36      -1.0460141845535718
2.37      -1.046132205521867
2.38      -1.0452783135698283
2.39      -1.0444392278478425
2.4     -1.0436146944523212
2.41      -1.0428044632146758
2.42     -1.0420082883869823
2.43      -1.0412259280229434
2.44      -1.0404571440444044
2.45      -1.039701702302293
2.46      -1.0389593725338033
2.47      -1.0382299281195297
2.48     -1.0375131463342653
2.49     -1.0368088080017734
2.5      -1.0361166974467921
2.51     -1.0354366028425503
2.52     -1.0347683155679623
2.53      -1.0341116306535927
2.54      -1.0334663465352516
2.55     -1.0328322649065895
2.56     -1.032209190967981
2.57     -1.0315969328837307
2.58      -1.0309953023282172
2.59      -1.0304041139448659
2.6      -1.029823185595509
2.61      -1.0292523382155871
2.62      -1.0286913957685528
2.63      -1.028140185200345
2.64      -1.0275985362968538
2.65      -1.0270662818355563
2.66      -1.0265432575423272
2.67     -1.0260293017526207
2.68      -1.025524255663933
2.69      -1.025027963293711
2.7      -1.0245402710431977
2.71      -1.0240610282468148
2.72      -1.0235900867379433
2.73      -1.0231273009066375
2.74     -1.0226725276595363
2.75      -1.022225626380219
2.76      -1.0217864587928733
2.77     -1.0213548892174178
2.78      -1.0209307841394204
2.79     -1.02051401256464
2.8      -1.0201044456878043
2.81      -1.0197019568556824
2.82      -1.0193064218253032
2.83      -1.0189177183364346
2.84      -1.018535726369355
2.85      -1.0181603281107872
2.86      -1.0177914077230512
2.87      -1.0174288512128231
2.88      -1.017072547082185
2.89      -1.0167223852196754
2.9      -1.016378257942683
2.91      -1.016040059184232
2.92      -1.0157076848510378
2.93      -1.0153810327935546
2.94      -1.0150600024795757
2.95      -1.0147444953565412
2.96      -1.014434414332651
2.97      -1.014129664429433
2.98     -1.0138301520704636
2.99      -1.013535785442133
3.0      -1.0132464744656413
3.01      -1.012962130377498
3.02      -1.0126826663867186
3.03      -1.01240799705977
3.04      -1.0121380382955332
3.05      -1.0118727077849519
3.06      -1.011611924694259
3.07      -1.01135560944173
3.08      -1.0111036839667615
3.09     -1.0108560716064185
3.1      -1.0106126970707852
3.11     -1.0103734865171443
3.12      -1.0101383672313713
3.13      -1.0099072678027405
3.14      -1.0096801183894646
3.15      -1.0094568501136434
3.16      -1.0092373954277027
3.17      -1.009021688092502
3.18      -1.0088096627658385
3.19      -1.008601255661844
3.2      -1.0083964037535318
3.21      -1.0081950455273347
3.22      -1.0079971202840623
3.23      -1.0078025685072454
3.24      -1.0076113317459714
3.25      -1.0074233525954868
3.26      -1.0072385746781085
3.27     -1.007056942624465
3.28      -1.0068784021531842
3.29      -1.0067028996615925
3.3      -1.0065303828911858
3.31      -1.0063608002270266
3.32      -1.0061941009747155
3.33      -1.006030235632835
3.34      -1.0058691552941301
3.35      -1.0057108120180767
3.36      -1.0055551587173925
3.37      -1.005402149142267
3.38      -1.005251737864885
3.39     -1.0051038803619667
3.4      -1.0049585326098234
3.41      -1.0048156516534843
3.42      -1.0046751953020863
3.43      -1.0045371218201211
3.44      -1.004401390597463
3.45      -1.0042679614518812
3.46      -1.004136794910584
3.47      -1.0040078524861604
3.48      -1.0038810960814366
3.49      -1.003756488365962
3.5      -1.003633992666058
3.51      -1.003513572952657
3.52      -1.0033951938293626
3.53      -1.0032788205207366
3.54      -1.0031644188608042
3.55      -1.0030519552817867
3.56      -1.0029413968030354
3.57      -1.0028327111174553
3.58      -1.0027258661927412
3.59      -1.002620830841852
3.6      -1.0025175744236905
3.61      -1.0024160665411168
3.62      -1.0023162777090397
3.63      -1.0022181785715971
3.64      -1.002121740664819
3.65      -1.0020269356352611
3.66      -1.0019337360038971
3.67      -1.0018421144794414
3.68     -1.0017520442416816
3.69      -1.0016634992211602
3.7      -1.0015764535109521
3.71      -1.0014908817458787
3.72      -1.0014067589005535
3.73      -1.0013240606688167
3.74      -1.0012427628742215
3.75      -1.001162841850755
3.76     -1.001084274338111
3.77      -1.00100703747438
3.78      -1.0009311087888402
3.79      -1.0008564661949195
3.8      -1.000783087983285
3.81      -1.00071095281506
3.82    -1.0006400398121085
3.83      -1.000570328163303
3.84      -1.0005017976983186
3.85      -1.000434428494963
3.86      -1.00036820096954
3.87     -1.0003030959677797
3.88      -1.0002390943720427
3.89      -1.0001761776746552
3.9      -1.0001143275868924
3.91     -1.0000535262271164
3.92      -0.999993755726245
3.93      -0.9999349988044048
3.94      -0.9998772384765576
3.95      -0.9998204577536638
3.96      -0.9997646403183613
3.97      -0.9997097697443972
3.98      -0.9996558302651644
3.99      -0.9996028059973152
4.0      -0.999550681706338
4.01      -0.9994994420326693
4.02      -0.9994490722559217
4.03      -0.9993995575219331
4.04      -0.9993508836071372
4.05      -0.9993030361450674
4.06      -0.9992560013923265
4.07      -0.9992097654531091
4.08      -0.9991643150481389
4.09      -0.9991196368326836
4.1      -0.9990757176857126
4.11      -0.9990325449921615
4.12      -0.9989901059656457
4.13      -0.9989483884176128
4.14      -0.9989073800749875
4.15      -0.9988670688694093
4.16     -0.9988274432226678
4.17      -0.9987884914620457
4.18      -0.9987502021089748
4.19      -0.9987125641655531
4.2      -0.9986755665291054
4.21      -0.9986391983781425
4.22      -0.998603448975574
4.23      -0.9985683080511304
4.24      -0.9985337652189014
4.25      -0.9984998103615796
4.26     -0.9984664334344029
4.27      -0.99843362484766
4.28      -0.9984013748847785
4.29      -0.9983696740864444
4.3      -0.9983385130545186
4.31      -0.9983078828359924
4.32      -0.998277774339501
4.33      -0.9982481787207252
4.34      -0.9982190872827176
4.35      -0.9981904913769167
4.36      -0.9981623827874493
4.37      -0.9981347531477915
4.38      -0.9981075943263417
4.39      -0.9980808983269993
4.4      -0.9980546572869051
4.41      -0.9980288633777152
4.42      -0.9980035091899692
4.43      -0.9979785871503859
4.44      -0.9979540899073132
4.45      -0.9979300102316319
4.46      -0.9979063410147293
4.47     -0.9978830752665044
4.48      -0.9978602060168024
4.49      -0.997837726700255
4.5      -0.9978156305736275
4.51      -0.9977939111015306
4.52      -0.9977725618575864
4.53      -0.9977515765226224
4.54      -0.9977309488828972
4.55      -0.9977106728283575
4.56      -0.9976907423509225
4.57      -0.9976711514462049
4.58      -0.9976518944985155
4.59      -0.9976329656987792
4.6      -0.9976143594302143
4.61      -0.997596070169851
4.62     -0.997578092486989
4.63      -0.9975604210416646
4.64      -0.9975430505831547
4.65      -0.9975259759485022
4.66      -0.9975091920610663
4.67      -0.9974926939290929
4.68      -0.9974764766443182
4.69      -0.9974605352839669
4.7      -0.9974448652960827
4.71      -0.9974294619178394
4.72      -0.9974143205613534
4.73      -0.9973994367155612
4.74      -0.9973848059449449
4.75     -0.997370423888291
4.76      -0.997356286257454
4.77      -0.9973423888361591
4.78      -0.9973287274788136
4.79      -0.9973152981093375
4.8      -0.9973020967200154
4.81      -0.9972891193703766
4.82      -0.997276362186073
4.83     -0.997263821357799
4.84      -0.9972514931402117
4.85      -0.997239373850877
4.86      -0.9972274598692381
4.87      -0.9972157475388581
4.88      -0.9972042335534553
4.89     -0.9971929143751743
4.9      -0.9971817866209103
4.91      -0.9971708469644941
4.92      -0.9971600921357541
4.93      -0.9971495189196007
4.94      -0.9971391241551099
4.95      -0.997128904734639
4.96      -0.9971188576029417
4.97      -0.9971089797563162
4.98      -0.997099268241748
4.99      -0.9970897201560804
5.0      -0.9970803326451942
5.01      -0.9970711029032027
5.02      -0.997062028171656
5.03      -0.9970531057387678
5.04      -0.9970443329386394
5.05     -0.9970357071505183
5.06      -0.9970272257980484
5.07      -0.9970188863485446
5.08      -0.9970106863122808
5.09      -0.9970026232417784
5.1      -0.996994694731121
5.11      -0.9969868984152688
5.12      -0.996979231969398
5.13      -0.9969716931082264
5.14      -0.9969642795853848
5.15      -0.9969569891927718
5.16      -0.9969498197599284
5.17      -0.9969427691534277
5.18      -0.9969358352762676
5.19     -0.996929016067273
5.2      -0.9969223095005182
5.21      -0.9969157135847504
5.22      -0.9969092263628225
5.23      -0.9969028459111376
5.24      -0.9968965703391057
5.25      -0.9968903977886068
5.26      -0.9968843264334597
5.27      -0.9968783544789039
5.28      -0.9968724801610918
5.29      -0.9968667017465818
5.3      -0.9968610175318506
5.31      -0.9968554258428042
5.32      -0.9968499250342959
5.33      -0.9968445134896675
5.34      -0.9968391896202813
5.35      -0.9968339518650615
5.36      -0.9968287986900606
5.37      -0.9968237285880055
5.38      -0.9968187400778735
5.39      -0.9968138317044707
5.4      -0.9968090020380029
5.41      -0.9968042496736785
5.42      -0.9967995732312893
5.43      -0.9967949713548261
5.44      -0.9967904427120775
5.45      -0.9967859859942516
5.46     -0.9967815998188312
5.47      -0.996777283116263
5.48     -0.9967730345489852
5.49      -0.996768852898145
5.5      -0.996764736966474
5.51      -0.9967606855779376
5.52      -0.9967566975773935
5.53      -0.9967527718302499
5.54      -0.9967489072221344
5.55      -0.996745102658568
5.56      -0.9967413570646404
5.57      -0.9967376693846923
5.58      -0.9967340385820075
5.59      -0.9967304636385017
5.6      -0.9967269435544177
5.61      -0.9967234773480307
5.62      -0.9967200640553565
5.63      -0.996716702729864
5.64      -0.9967133924421788
5.65      -0.9967101322798191
5.66      -0.9967069213469127
5.67    -0.9967037587639265
5.68      -0.9967006436673929
5.69      -0.99669757520966
5.7     -0.9966945525586196
5.71      -0.996691574897462
5.72      -0.9966886414244152
5.73      -0.9966857513525033
5.74      -0.9966829039093014
5.75     -0.9966800983366938
5.76      -0.996677333890641
5.77      -0.9966746098409419
5.78      -0.9966719254710026
5.79      -0.99666928007762
5.8      -0.9966666729707488
5.81      -0.9966641034732806
5.82      -0.99666157092084
5.83      -0.9966590746615603
5.84      -0.9966566140558712
5.85      -0.9966541884763032
5.86      -0.9966517973072732
5.87      -0.9966494399448861
5.88      -0.9966471157967385
5.89      -0.9966448242817234
5.9      -0.9966425648298332
5.91      -0.9966403368819753
5.92      -0.9966381398897826
5.93      -0.9966359733154279
5.94     -0.9966338366314437
5.95      -0.9966317293205443
5.96      -0.9966296508754445
5.97      -0.9966276007986936
5.98      -0.9966255786024939
5.99      -0.9966235838085413
6.0     -0.9966216159478493

==> UHFspin.txt <==
0.0  1.0791589843961447e-11
0.2  1.0791589843961447e-11
0.3  1.0791589843961447e-11
0.5  1.0791589843961447e-11
0.51  1.2466916388120808e-11
0.52  1.4416912108572433e-11
0.53  1.6693757487473704e-11
0.54  1.9346302337908128e-11
0.55  2.244049390753844e-11
0.56  2.6054269852693324e-11
0.57  3.027533779231817e-11
0.58  6.176392730594671e-12
0.59  7.270184454455375e-12
0.6  8.569367437871733e-12
0.61  1.0102807479484e-11
0.62  1.1920020526190456e-11
0.63  1.407296501554356e-11
0.64  1.662026072324352e-11
0.65  1.9640067350223944e-11
0.66  2.32216468276647e-11
0.67  2.7465141272386973e-11
0.68  3.249622793077833e-11
0.69  3.846079010827452e-11
0.7  4.553468713197617e-11
0.71  1.1041834113711957e-11
0.72  1.3237855256420517e-11
0.73  1.5873302672275713e-11
0.74  1.9039436693901735e-11
0.75  2.2837953750354245e-11
0.76  2.7399860158539013e-11
0.77  3.2872371491521335e-11
0.78  3.944267135125301e-11
0.79  4.73268091383261e-11
0.8  5.678701953115706e-11
0.81  1.5750734050357096e-11
0.82  1.9129808848106222e-11
0.83  2.3229418388837075e-11
0.84  2.8208102520466127e-11
0.85  3.4247493729822054e-11
0.86  4.157763022760719e-11
0.87  5.0465853718151266e-11
0.88  6.124456497502706e-11
0.89  7.431166793026023e-11
0.9  2.3240964708293177e-11
0.91  2.8530289242212348e-11
0.92  3.501288148299864e-11
0.93  4.295652722419163e-11
0.94  5.268896430266068e-11
0.95  6.460609824898711e-11
0.96  7.919487288177152e-11
0.97  9.704193004722583e-11
0.98  3.373923362914866e-11
0.99  4.1809666839753845e-11
1.0  5.179079387573893e-11
1.01  6.412781416997859e-11
1.02  7.937406287794602e-11
1.03  9.82010028849345e-11
1.04  1.2143908101336365e-10
1.05  4.6293413547005e-11
1.06  5.787414991687001e-11
1.07  7.231704124421867e-11
1.08  9.031975167772544e-11
1.09  1.1274137179384525e-10
1.1  1.4065903997106943e-10
1.11  5.803024727413231e-11
1.12  7.316636185805692e-11
1.13  9.219935925841583e-11
1.14  1.1611644978870572e-10
1.15  1.461506471400753e-10
1.16  6.444356159818199e-11
1.17  8.195044642889115e-11
1.18  1.0414669127101206e-10
1.19  1.3227130502002638e-10
1.2  1.678828187579029e-10
1.21  2.1294033203389517e-10
1.22  1.0131540051361299e-10
1.23  1.297983942549763e-10
1.24  1.6617129894314076e-10
1.25  2.125919440487678e-10
1.26  1.067150812161799e-10
1.27  1.378697156440012e-10
1.28  1.7798629237120167e-10
1.29  2.296094425702222e-10
1.3  1.2150902506391503e-10
1.31  1.582607378480816e-10
1.32  2.0597212824213784e-10
1.33  2.678623989282869e-10
1.34  1.4933188019483623e-10
1.35  1.960418494206806e-10
1.36  2.5715585216801173e-10
1.37  3.3705860325028425e-10
1.38  1.9781709603705622e-10
1.39  2.6169533207109907e-10
1.4  3.459197372990275e-10
1.41  2.114732833291555e-10
1.42  2.8210100921910453e-10
1.43  3.7600789148939384e-10
1.44  2.393496512098636e-10
1.45  3.219176036850513e-10
1.46  4.326123903553025e-10
1.47  2.8663316165022934e-10
1.48  3.8864866880317095e-10
1.49  5.265325953018873e-10
1.5  3.62996077640787e-10
1.51  4.96145347028687e-10
1.52  3.5238700846207394e-10
1.53  4.858899949056195e-10
1.54  6.694047538502446e-10
1.55  4.944389342398381e-10
1.56  6.871341273750886e-10
1.57  5.226779009603888e-10
1.58  7.32688798521508e-10
1.59  5.738771680086074e-10
1.6  8.113991700753331e-10
1.61  6.543037223138981e-10
1.62  9.330503036864002e-10
1.63  7.745286634275317e-10
1.64  1.1139156264050598e-9
1.65  9.517349131016317e-10
1.66  8.291418662764727e-10
1.67  1.2137866267636355e-9
1.68  1.0881786582928044e-9
1.69  9.946103940450257e-10
1.7  1.4818302140895412e-9
1.71  1.393517967684943e-9
1.72  1.3358889550119102e-9
1.73  1.3054228809039614e-9
1.74  1.3002803278538977e-9
1.75  1.3201049142708143e-9
1.76  2.056630199476217e-9
1.77  2.1474093614415324e-9
1.78  2.285117428613148e-9
1.79  2.478099281333357e-9
1.8  1.892731527064484e-9
1.81  2.1526627147494537e-9
1.82  2.4946749110910105e-9
1.83  2.945657051611761e-9
1.84  2.5480171306213606e-9
1.85  3.153894256868739e-9
1.86  3.976940332606205e-9
1.87  3.783178659233499e-9
1.88  3.738559017918419e-9
1.89  3.837500539560779e-9
1.9  5.363968602623004e-9
1.91  4.529478347947702e-9
1.92  5.207236419835226e-9
1.93  6.2154039692785545e-9
1.94  6.108346717326185e-9
1.95  7.933254497771713e-9
1.96  8.6477911498406e-9
1.97  9.973569525811854e-9
1.98  1.003369054508596e-8
1.99  1.0884295020829882e-8
2.0  1.2727295661818516e-8
2.01  1.603678767558847e-8
2.02  1.5997222213570694e-8
2.03  2.0631473196530692e-8
2.04  2.23024241297054e-8
2.05  2.7473863184468428e-8
2.06  3.060241260399721e-8
2.07  4.029674061101218e-8
2.08  4.6975798140280745e-8
2.09  5.753849308121062e-8
2.1  7.826453263248823e-8
2.11  1.0209509104797121e-7
2.12  1.3864251036110886e-7
2.13  2.0037963688324112e-7
2.14  3.259526717425132e-7
2.15  5.848815922693262e-7
2.16  1.3659871938020984e-6
2.17  5.668083157051029e-6
2.18  0.0015992449210038284
2.19  0.018748589026360563
2.2  0.03623507522952041
2.21  0.0534584358864163
2.22  0.0703871411705912
2.23  0.08702092816561535
2.24  0.10336259404525405
2.25  0.11941751309930648
2.26  0.13517945607971127
2.27  0.1506677223840862
2.28  0.1658832728083055
2.29  0.1808278081690693
2.3  0.19550287385510057
2.31  0.20991806130900126
2.32  0.22407215535958258
2.33  0.23798084842307388
2.34  0.251523220523876
2.35  0.2649436453697298
2.36  0.27811948503383843
2.37  0.2910712750669675
2.38  0.3037878381782162
2.39  0.3162710059020468
2.4  0.32854203277568095
2.41  0.3405858299896356
2.42  0.35242423165255987
2.43  0.36404290835005715
2.44  0.37545413097962244
2.45  0.38667085121032874
2.46  0.39767862030220913
2.47  0.40848956277967363
2.48  0.41911666707707695
2.49  0.4295450770750997
2.5  0.43979586975039675
2.51  0.44985514860918574
2.52  0.45973416132109435
2.53  0.469446027001458
2.54  0.47897506817418534
2.55  0.4883430363482455
2.56  0.4975343241562542
2.57  0.506570586263986
2.58  0.5154447477403296
2.59  0.5241521955980919
2.6  0.5327121246303986
2.61  0.5411105185737831
2.62  0.5493673478595397
2.63  0.5574760568358553
2.64  0.5654318455248837
2.65  0.573253399313994
2.66  0.5809346396275301
2.67  0.5884708299571698
2.68  0.5958800173429781
2.69  0.6031562702282981
2.7  0.6102946429464735
2.71  0.6173131576475697
2.72  0.6242057167929635
2.73  0.6309746050536131
2.74  0.6376152748822289
2.75  0.6441443208823583
2.76  0.6505561782418715
2.77  0.6568529672732004
2.78  0.6630301736774369
2.79  0.6691037894024326
2.8  0.6750683620891743
2.81  0.68092586200348
2.82  0.6866714666055395
2.83  0.6923213279745181
2.84  0.6978697189909842
2.85  0.7033184721511686
2.86  0.7086693847258476
2.87  0.7139176853918872
2.88  0.7190788568098788
2.89  0.7241473052472828
2.9  0.7291247036557051
2.91  0.7340126932614836
2.92  0.7388128843638264
2.93  0.7435207658011118
2.94  0.74815067020888
2.95  0.7526973690930032
2.96  0.7571623622187408
2.97  0.7615471212778394
2.98  0.7658530905424864
2.99  0.7700816874902889
3.0  0.7742287172242674
3.01  0.7783072303763057
3.02  0.7823124207657953
3.03  0.7862456089702037
3.04  0.7901080911104345
3.05  0.7939011393830168
3.06  0.7976260025723618
3.07  0.8012839065445214
3.08  0.8048709099672303
3.09  0.8083989205329315
3.1  0.8118634785843374
3.11  0.8152657263002259
3.12  0.818606784873428
3.13  0.8218877549438102
3.14  0.8251097170175438
3.15  0.828273731873495
3.16  0.8313808409575231
3.17  0.834432066765389
3.18  0.8374239376835604
3.19  0.8403667379886538
3.2  0.8432565845522519
3.21  0.8460944299935631
3.22  0.8488812095539948
3.23  0.8516178414397543
3.24  0.8543052271552831
3.25  0.8569442518279758
3.26  0.8595357845246223
3.27  0.8620806785599344
3.28  0.8645797717975404
3.29  0.867033886943771
3.3  0.8694399976023078
3.31  0.871806834498336
3.32  0.8741310536244501
3.33  0.8764134213518692
3.34  0.878654690149674
3.35  0.8808555988501041
3.36  0.8830168729076664
3.37  0.8851392246522902
3.38  0.8872233535367487
3.39  0.8892699463785608
3.4  0.8912796775965596
3.41  0.8932532094423248
3.42  0.8951911922266307
3.43  0.897094264541092
3.44  0.8989596903021851
3.45  0.9007950223292801
3.46  0.9025972776177223
3.47  0.9043670509606876
3.48  0.906104926405585
3.49  0.9078114774546507
3.5  0.9094872672612531
3.51  0.9111328488220717
3.52  0.9127487651652425
3.53  0.9143355495346145
3.54  0.9158937255702089
3.55  0.9174238074850012
3.56  0.9189263002381117
3.57  0.9204016997045206
3.58  0.9218504928413761
3.59  0.9232731578510108
3.6  0.9246701643407222
3.61  0.9260419734794234
3.62  0.9273890381512203
3.63  0.928709168462858
3.64  0.9300082147361561
3.65  0.9312838186029071
3.66  0.932536401796512
3.67  0.9337663784574446
3.68  0.934974155272072
3.69  0.9361601316087399
3.7  0.9373246996511744
3.71  0.9384682445292859
3.72  0.9395911444474193
3.73  0.9406937708101256
3.74  0.9417764883455053
3.75  0.9428396552261835
3.76  0.9438836231879699
3.77  0.9449087376462569
3.78  0.9459153378102058
3.79  0.9469037567947755
3.8  0.9478743217306352
3.81  0.9488273538720111
3.82  0.94976316870251
3.83  0.9506820760389687
3.84  0.951584380133364
3.85  0.9524703797728319
3.86  0.9533403683778295
3.87  0.9541926057872651
3.88  0.9550315270145173
3.89  0.9558552814352477
3.9  0.9566641422038943
3.91  0.9574583775582718
3.92  0.95823825090823
3.93  0.9590040209226608
3.94  0.9597559416148852
3.95  0.960494262426457
3.96  0.9612192283094172
3.97  0.9619310798070331
3.98  0.962630053133051
3.99  0.9633163802494904
4.0  0.9639902889430182
4.01  0.964652002899929
4.02  0.9653017417797483
4.03  0.9659397212875062
4.04  0.9665661532446955
4.05  0.9671812456589411
4.06  0.9677852027924084
4.07  0.9683782252289806
4.08  0.9689605099402182
4.09  0.9695322503501329
4.1  0.9700936363987988
4.11  0.970644854604816
4.12  0.9711860881266607
4.13  0.9717175168229283
4.14  0.972239317311508
4.15  0.9727516630276892
4.16  0.9732547242812405
4.17  0.9737486683124635
4.18  0.9742336593472534
4.19  0.9747098586511731
4.2  0.9751774245825724
4.21  0.9756351633642024
4.22  0.9760859794855475
4.23  0.9765286181390078
4.24  0.9769632266674977
4.25  0.9773899497536616
4.26  0.9778089294678203
4.27  0.9782203053150582
4.28  0.9786242142814762
4.29  0.9790207908796064
4.3  0.9794101671930251
4.31  0.979792472920166
4.32  0.9801678354173519
4.33  0.9805363797410588
4.34  0.9808982286894281
4.35  0.9812535028430365
4.36  0.9816023206049426
4.37  0.9819447982400167
4.38  0.982281049913575
4.39  0.9826111877293194
4.4  0.9829353217666073
4.41  0.9832535601170549
4.42  0.9835660089204892
4.43  0.9838727724002577
4.44  0.9841739528979144
4.45  0.9844696509072823
4.46  0.9847599651079114
4.47  0.9850449923979373
4.48  0.985324827926363
4.49  0.9855995651247472
4.5  0.9858692957383491
4.51  0.9861341098566989
4.52  0.9863940959436319
4.53  0.9866493408667827
4.54  0.9868999299265532
4.55  0.9871459468845601
4.56  0.9873874739915768
4.57  0.9876245920149723
4.58  0.9878573802656571
4.59  0.98808591662455
4.6  0.9883102775685657
4.61  0.9885305381961386
4.62  0.9887467722522866
4.63  0.9889590521532223
4.64  0.9891674490105256
4.65  0.9893720326548773
4.66  0.9895728716593662
4.67  0.9897700333623747
4.68  0.9899635838900523
4.69  0.9901528039124105
4.7  0.9903393513253738
4.71  0.9905224779997719
4.72  0.9907022454622513
4.73  0.9908787141323537
4.74  0.991051943342709
4.75  0.9912219913588589
4.76  0.9913889153987238
4.77  0.9915527716517055
4.78  0.9917136152974508
4.79  0.9918715005242629
4.8  0.992026480547183
4.81  0.9921786076257366
4.82  0.9923279330813587
4.83  0.9924745073144914
4.84  0.9926183798213801
4.85  0.9927595992105487
4.86  0.9928982132189805
4.87  0.9930342687279998
4.88  0.9931678117788567
4.89  0.993298887588032
4.9  0.9934275405622559
4.91  0.993553814313249
4.92  0.9936777516721951
4.93  0.9937993947039437
4.94  0.9939187847209497
4.95  0.9940359622969608
4.96  0.9941509672804429
4.97  0.9942638388077678
4.98  0.9943746153161447
4.99  0.9944833345563258
5.0  0.9945900336050639
